Graphene-hBN interlayer interactions from quantum Monte Carlo

The interaction between graphene and hexagonal boron nitride (hBN) plays a pivotal role in determining the electronic and structural properties of graphene-based devices. In this work, we employ quantum Monte Carlo (QMC) to study the interlayer interactions and stacking-fault energy (SFE) between graphene and hBN. We generated QMC energies for several rigid bilayer stacking configurations and fitted these data to the Kolmogorov-Crespi type interlayer potential (ILP) model. Our QMC-derived potential offers a more reliable alternative to conventional density functional theory methods, which are prone to errors in predicting properties in van der Waals materials. This study enables highly accurate predictions of structural and electronic properties in graphene hBN heterostructures. The resulting ILP-QMC potential is made available for further use in simulating complex systems, such as twisted bilayer graphene (TBG) on hBN.

==> energy_curve.csv <==
basis,method,registry,distance,energy,energy_err
bn,QMC,0.0,3.0,0.0030785405472784,0.0006605778488354
bn,QMC,0.0,3.2,-0.0095302996204509,0.0005736736524913
bn,QMC,0.0,3.5,-0.0165958600706801,0.000491440265989
bn,QMC,0.0,3.7,-0.0163180983794859,0.0004629648825963
bn,QMC,0.0,4.0,-0.0121643580723684,0.0005614414137841
bn,QMC,0.0,4.5,-0.0065839609824536,0.0006668451085897
bn,QMC,0.0,5.5,-0.0014704443100299,0.0004834376332453
bn,QMC,0.0,6.5,-0.0008925826894596,0.0005437768742156
bn,QMC,0.16667,3.0,-0.0038814124906991,0.0007638741667856
bn,QMC,0.16667,3.2,-0.01455093188369,0.0005286053975747
bn,QMC,0.16667,3.5,-0.0187463701611818,0.0005186659286393
bn,QMC,0.16667,3.7,-0.0152364731690397,0.0004258389555156
bn,QMC,0.16667,4.0,-0.0120765296615275,0.0006649316634915
bn,QMC,0.16667,4.5,-0.0066594886516497,0.0006513595409963
bn,QMC,0.16667,5.5,-0.0018782198586393,0.0004599419048425
bn,QMC,0.16667,6.5,-0.0012555160074043,0.0005443953393027
bn,QMC,0.16667,8.0,-0.0006072167193735,0.0004076104581335
bn,QMC,0.33333,3.0,-0.0136739105954575,0.0005860599655345
bn,QMC,0.33333,3.2,-0.018324443472153,0.0006989158693412
bn,QMC,0.33333,3.3,-0.0202333455576138,0.0004725503346077
bn,QMC,0.33333,3.5,-0.0186570150344209,0.0004760968724232
bn,QMC,0.33333,4.0,-0.0123646167096751,0.0009065762269732
bn,QMC,0.33333,4.5,-0.0061202009909209,0.0004559240934004
bn,QMC,0.33333,5.5,-0.0019620873380858,0.000627371249718
bn,QMC,0.33333,6.5,-0.0014313614665297,0.0005079048024212
bn,QMC,0.66667,3.0,0.0061069235151478,0.0006337122596182
bn,QMC,0.66667,3.2,-0.0106396685798699,0.0004969727205612
bn,QMC,0.66667,3.5,-0.015350401802948,0.0004515735728319
bn,QMC,0.66667,4.0,-0.0111683232789516,0.000489017107482
bn,QMC,0.66667,4.5,-0.0071970847547504,0.0004442225889547
bn,QMC,0.66667,5.5,-0.0014873077783477,0.000585137963085
bn,QMC,0.66667,6.5,-0.0006979655184125,0.0004101974385789
c2,QMC,0.0,3.0,-0.0076671518704074,0.0003284085896175
c2,QMC,0.0,3.2,-0.0180751536200602,0.000277668991492
c2,QMC,0.0,3.35,-0.0213972772354509,0.0002642673144253
c2,QMC,0.0,3.5,-0.0220504220493751,0.0002820402544531
c2,QMC,0.0,3.65,-0.0202818473413799,0.0003739039965849
c2,QMC,0.0,3.8,-0.0180389641511169,0.0002301635578443
c2,QMC,0.0,4.0,-0.0158439438739605,0.0002780404834707
c2,QMC,0.0,4.5,-0.0092783160089879,0.0002557938474963
c2,QMC,0.0,5.0,-0.0054278774101419,0.0002352767101463
c2,QMC,0.0,6.0,-0.0026118235984711,0.0002174740754617
c2,QMC,0.0,7.0,-0.0016940087208467,0.0002212227707233
c2,QMC,0.16667,3.0,-0.0044667085570893,0.0001449699432391
c2,QMC,0.16667,3.2,-0.0172373721568988,0.0001745750961273
c2,QMC,0.16667,3.35,-0.020554814011291,0.0001467577380971
c2,QMC,0.16667,3.5,-0.0215371832399569,0.0001636616839839
c2,QMC,0.16667,3.65,-0.0204879258382391,0.0001936176608932
c2,QMC,0.16667,3.8,-0.0182657009064541,0.0002624834992686
c2,QMC,0.16667,4.0,-0.015345758129456,0.0001524851598764
c2,QMC,0.16667,4.5,-0.0092529310391284,0.0001967509135933
c2,QMC,0.16667,5.0,-0.0050719349857786,0.0001811920852881
c2,QMC,0.16667,6.0,-0.0023175377493487,0.0001709368566696
c2,QMC,0.16667,7.0,-0.0012481334688629,0.0001522617967832
c2,QMC,0.5,3.0,0.0037343151645927,0.0002839309666854
c2,QMC,0.5,3.2,-0.0122309335310148,0.0002119590097386
c2,QMC,0.5,3.35,-0.0171872725447883,0.0002741314913113
c2,QMC,0.5,3.5,-0.0189357903836651,0.0002712241272906
c2,QMC,0.5,3.65,-0.0192779393218813,0.0002740886824627
c2,QMC,0.5,3.8,-0.0176575803200762,0.000216771877163
c2,QMC,0.5,4.0,-0.0152541817213318,0.0002292337966626
c2,QMC,0.5,4.5,-0.0090034631807895,0.0002388315661657
c2,QMC,0.5,5.0,-0.005354580920283,0.0003318745650588
c2,QMC,0.5,6.0,-0.0023729319729284,0.0002056364721297
c2,QMC,0.5,7.0,-0.0015343167857224,0.0002147588216028
c2,QMC,0.66667,3.0,0.0205559174022198,0.0002029173952334
c2,QMC,0.66667,3.2,-0.0037149271404075,0.0004064732931104
c2,QMC,0.66667,3.35,-0.0126888942617426,0.0002437113138212
c2,QMC,0.66667,3.5,-0.0162801806524726,0.0002878172604445
c2,QMC,0.66667,3.65,-0.0175005352567154,0.0003042091211104
c2,QMC,0.66667,3.8,-0.0163508716606202,0.0002249770584902
c2,QMC,0.66667,4.0,-0.0146191483602819,0.00037086559148
c2,QMC,0.66667,4.5,-0.0093766787073832,0.0002508774695371
c2,QMC,0.66667,5.0,-0.0052100085179915,0.0002775729330302
c2,QMC,0.66667,6.0,-0.0025485214229092,0.0002369961091182
c2,QMC,0.66667,7.0,-0.001029003564696,0.000318799633055
bn,ILP-QMC,0.0,2.6,0.1657366063098733,0.0
bn,ILP-QMC,0.0,2.65,0.1288584377751753,0.0
bn,ILP-QMC,0.0,2.7,0.0988154333337174,0.0
bn,ILP-QMC,0.0,2.75,0.0744061382051475,0.0
bn,ILP-QMC,0.0,2.7999999999999994,0.0546358778239381,0.0
bn,ILP-QMC,0.0,2.849999999999999,0.0386815383868981,0.0
bn,ILP-QMC,0.0,2.899999999999999,0.0258623106934106,0.0
bn,ILP-QMC,0.0,2.949999999999999,0.0156153909898382,0.0
bn,ILP-QMC,0.0,2.9999999999999987,0.0074758021044276,0.0
bn,ILP-QMC,0.0,3.0499999999999985,0.0010596391388704,0.0
bn,ILP-QMC,0.0,3.0999999999999983,-0.0039498387963368,0.0
bn,ILP-QMC,0.0,3.149999999999998,-0.0078137518395067,0.0
bn,ILP-QMC,0.0,3.199999999999998,-0.0107471776015275,0.0
bn,ILP-QMC,0.0,3.249999999999998,-0.0129270969106096,0.0
bn,ILP-QMC,0.0,3.2999999999999976,-0.014498983560772,0.0
bn,ILP-QMC,0.0,3.349999999999997,-0.0155822679105597,0.0
bn,ILP-QMC,0.0,3.399999999999997,-0.0162748653905273,0.0
bn,ILP-QMC,0.0,3.449999999999997,-0.0166569287180795,0.0
bn,ILP-QMC,0.0,3.499999999999997,-0.0167939557889171,0.0
bn,ILP-QMC,0.0,3.5499999999999967,-0.016739362902455,0.0
bn,ILP-QMC,0.0,3.5999999999999965,-0.0165366144251724,0.0
bn,ILP-QMC,0.0,3.649999999999997,-0.0162209845688119,0.0
bn,ILP-QMC,0.0,3.699999999999996,-0.0158210141345218,0.0
bn,ILP-QMC,0.0,3.749999999999996,-0.0153597144117423,0.0
bn,ILP-QMC,0.0,3.799999999999996,-0.0148555615583543,0.0
bn,ILP-QMC,0.0,3.849999999999996,-0.0143233174232673,0.0
bn,ILP-QMC,0.0,3.899999999999996,-0.013774706652553,0.0
bn,ILP-QMC,0.0,3.9499999999999953,-0.0132189748354196,0.0
bn,ILP-QMC,0.0,3.999999999999995,-0.0126633482228495,0.0
bn,ILP-QMC,0.0,4.049999999999995,-0.0121134120437798,0.0
bn,ILP-QMC,0.0,4.099999999999994,-0.011573421531275,0.0
bn,ILP-QMC,0.0,4.149999999999995,-0.0110465573530271,0.0
bn,ILP-QMC,0.0,4.199999999999994,-0.0105351351338072,0.0
bn,ILP-QMC,0.0,4.249999999999995,-0.0100407770921622,0.0
bn,ILP-QMC,0.0,4.299999999999994,-0.009564552432252,0.0
bn,ILP-QMC,0.0,4.349999999999994,-0.0091070919860198,0.0
bn,ILP-QMC,0.0,4.399999999999993,-0.00866868165087,0.0
bn,ILP-QMC,0.0,4.449999999999994,-0.0082493383806472,0.0
bn,ILP-QMC,0.0,4.499999999999993,-0.0078488718352724,0.0
bn,ILP-QMC,0.0,4.549999999999994,-0.0074669342537321,0.0
bn,ILP-QMC,0.0,4.5999999999999925,-0.0071030606676973,0.0
bn,ILP-QMC,0.0,4.649999999999993,-0.0067567012023399,0.0
bn,ILP-QMC,0.0,4.699999999999992,-0.0064272469044324,0.0
bn,ILP-QMC,0.0,4.749999999999993,-0.0061140502841299,0.0
bn,ILP-QMC,0.0,4.799999999999992,-0.0058164415470818,0.0
bn,ILP-QMC,0.0,4.8499999999999925,-0.0055337413203622,0.0
bn,ILP-QMC,0.0,4.899999999999992,-0.0052652705323348,0.0
bn,ILP-QMC,0.0,4.949999999999992,-0.0050103579885698,0.0
bn,ILP-QMC,0.0,4.999999999999991,-0.0047683460882499,0.0
bn,ILP-QMC,0.0,5.049999999999992,-0.0045385950451395,0.0
bn,ILP-QMC,0.0,5.099999999999991,-0.0043204859108749,0.0
bn,ILP-QMC,0.0,5.149999999999992,-0.0041134226437531,0.0
bn,ILP-QMC,0.0,5.19999999999999,-0.0039168334212673,0.0
bn,ILP-QMC,0.0,5.249999999999991,-0.0037301713576622,0.0
bn,ILP-QMC,0.0,5.29999999999999,-0.0035529147574697,0.0
bn,ILP-QMC,0.0,5.349999999999991,-0.0033845670110945,0.0
bn,ILP-QMC,0.0,5.39999999999999,-0.0032246562180251,0.0
bn,ILP-QMC,0.0,5.44999999999999,-0.0030727346065901,0.0
bn,ILP-QMC,0.0,5.499999999999989,-0.0029283778055271,0.0
bn,ILP-QMC,0.0,5.54999999999999,-0.0027911840113725,0.0
bn,ILP-QMC,0.0,5.599999999999989,-0.0026607730866894,0.0
bn,ILP-QMC,0.0,5.64999999999999,-0.0025367856166917,0.0
bn,ILP-QMC,0.0,5.699999999999989,-0.0024188819458323,0.0
bn,ILP-QMC,0.0,5.749999999999989,-0.0023067412110417,0.0
bn,ILP-QMC,0.0,5.799999999999988,-0.0022000603844043,0.0
bn,ILP-QMC,0.0,5.849999999999989,-0.0020985533348518,0.0
bn,ILP-QMC,0.0,5.899999999999988,-0.0020019499159973,0.0
bn,ILP-QMC,0.0,5.949999999999989,-0.0019099950850742,0.0
bn,ILP-QMC,0.0,5.999999999999988,-0.0018224480565249,0.0
bn,ILP-QMC,0.0,6.049999999999988,-0.0017390814922997,0.0
bn,ILP-QMC,0.0,6.099999999999987,-0.0016596807301274,0.0
bn,ILP-QMC,0.0,6.149999999999988,-0.0015840430501272,0.0
bn,ILP-QMC,0.0,6.199999999999987,-0.0015119769795575,0.0
bn,ILP-QMC,0.0,6.249999999999988,-0.0014433016351222,0.0
bn,ILP-QMC,0.0,6.2999999999999865,-0.0013778461018123,0.0
bn,ILP-QMC,0.0,6.349999999999987,-0.0013154488471274,0.0
bn,ILP-QMC,0.0,6.399999999999986,-0.0012559571692669,0.0
bn,ILP-QMC,0.0,6.449999999999987,-0.0011992266778468,0.0
bn,ILP-QMC,0.0,6.499999999999986,-0.0011451208055994,0.0
bn,ILP-QMC,0.0,6.5499999999999865,-0.0010935103494817,0.0
bn,ILP-QMC,0.0,6.599999999999985,-0.0010442730396542,0.0
bn,ILP-QMC,0.0,6.649999999999986,-0.0009972931347519,0.0
bn,ILP-QMC,0.0,6.699999999999985,-0.0009524610419999,0.0
bn,ILP-QMC,0.0,6.749999999999986,-0.000909672960665,0.0
bn,ILP-QMC,0.0,6.799999999999985,-0.0008688305474944,0.0
bn,ILP-QMC,0.0,6.849999999999985,-0.0008298406027549,0.0
bn,ILP-QMC,0.0,6.899999999999984,-0.0007926147756469,0.0
bn,ILP-QMC,0.0,6.949999999999985,-0.0007570692878475,0.0
bn,ILP-QMC,0.0,6.999999999999984,-0.0007231246740522,0.0
bn,ILP-QMC,0.0,7.049999999999985,-0.0006907055384495,0.0
bn,ILP-QMC,0.0,7.099999999999984,-0.0006597403260872,0.0
bn,ILP-QMC,0.0,7.149999999999984,-0.0006301611082042,0.0
bn,ILP-QMC,0.0,7.199999999999983,-0.0006019033806143,0.0
bn,ILP-QMC,0.0,7.249999999999984,-0.0005749058743145,0.0
bn,ILP-QMC,0.0,7.299999999999983,-0.0005491103775199,0.0
bn,ILP-QMC,0.0,7.349999999999984,-0.0005244615683981,0.0
bn,ILP-QMC,0.0,7.399999999999983,-0.0005009068578125,0.0
bn,ILP-QMC,0.0,7.449999999999983,-0.0004783962414371,0.0
bn,ILP-QMC,0.0,7.499999999999982,-0.0004568821606181,0.0
bn,ILP-QMC,0.0,7.549999999999983,-0.0004363193714649,0.0
bn,ILP-QMC,0.0,7.599999999999982,-0.0004166648216248,0.0
bn,ILP-QMC,0.0,7.649999999999983,-0.0003978775342394,0.0
bn,ILP-QMC,0.0,7.699999999999981,-0.0003799184986617,0.0
bn,ILP-QMC,0.0,7.749999999999982,-0.0003627505674748,0.0
bn,ILP-QMC,0.0,7.799999999999981,-0.0003463383594395,0.0
bn,ILP-QMC,0.0,7.849999999999982,-0.0003306481679796,0.0
bn,ILP-QMC,0.0,7.899999999999981,-0.0003156478748724,0.0
bn,ILP-QMC,0.0,7.949999999999981,-0.0003013068688275,0.0
bn,ILP-QMC,0.0,7.9999999999999805,-0.0002875959686416,0.0
bn,ILP-QMC,0.0,8.049999999999981,-0.0002744873506701,0.0
bn,ILP-QMC,0.16667,2.6,0.1091314181485376,0.0
bn,ILP-QMC,0.16667,2.65,0.0830190861431505,0.0
bn,ILP-QMC,0.16667,2.7,0.0616890104618281,0.0
bn,ILP-QMC,0.16667,2.75,0.0443323813564529,0.0
bn,ILP-QMC,0.16667,2.7999999999999994,0.0302718110222679,0.0
bn,ILP-QMC,0.16667,2.849999999999999,0.0189406337248279,0.0
bn,ILP-QMC,0.16667,2.899999999999999,0.0098653596524052,0.0
bn,ILP-QMC,0.16667,2.949999999999999,0.002650822326613,0.0
bn,ILP-QMC,0.16667,2.9999999999999987,-0.0030323776430174,0.0
bn,ILP-QMC,0.16667,3.0499999999999985,-0.007458474428037,0.0
bn,ILP-QMC,0.16667,3.0999999999999983,-0.0108554781606624,0.0
bn,ILP-QMC,0.16667,3.149999999999998,-0.0134127070795946,0.0
bn,ILP-QMC,0.16667,3.199999999999998,-0.0152871258344173,0.0
bn,ILP-QMC,0.16667,3.249999999999998,-0.0166086736079718,0.0
bn,ILP-QMC,0.16667,3.2999999999999976,-0.0174847385254999,0.0
bn,ILP-QMC,0.16667,3.349999999999997,-0.0180039114343193,0.0
bn,ILP-QMC,0.16667,3.399999999999997,-0.0182391320739645,0.0
bn,ILP-QMC,0.16667,3.449999999999997,-0.0182503234798501,0.0
bn,ILP-QMC,0.16667,3.499999999999997,-0.0180865957879472,0.0
bn,ILP-QMC,0.16667,3.5499999999999967,-0.0177880880925247,0.0
bn,ILP-QMC,0.16667,3.5999999999999965,-0.0173875063540149,0.0
bn,ILP-QMC,0.16667,3.649999999999997,-0.0169114062974369,0.0
bn,ILP-QMC,0.16667,3.699999999999996,-0.0163812625550496,0.0
bn,ILP-QMC,0.16667,3.749999999999996,-0.0158143587919168,0.0
bn,ILP-QMC,0.16667,3.799999999999996,-0.0152245280381944,0.0
bn,ILP-QMC,0.16667,3.849999999999996,-0.014622767789592,0.0
bn,ILP-QMC,0.16667,3.899999999999996,-0.0140177505000824,0.0
bn,ILP-QMC,0.16667,3.9499999999999953,-0.0134162467696219,0.0
bn,ILP-QMC,0.16667,3.999999999999995,-0.0128234757307073,0.0
bn,ILP-QMC,0.16667,4.049999999999995,-0.0122433947814517,0.0
bn,ILP-QMC,0.16667,4.099999999999994,-0.0116789388309346,0.0
bn,ILP-QMC,0.16667,4.149999999999995,-0.0111322175573569,0.0
bn,ILP-QMC,0.16667,4.199999999999994,-0.0106046777813224,0.0
bn,ILP-QMC,0.16667,4.249999999999995,-0.010097236883598,0.0
bn,ILP-QMC,0.16667,4.299999999999994,-0.0096103922136574,0.0
bn,ILP-QMC,0.16667,4.349999999999994,-0.009144310611802,0.0
bn,ILP-QMC,0.16667,4.399999999999993,-0.0086989014785849,0.0
bn,ILP-QMC,0.16667,4.449999999999994,-0.0082738762489569,0.0
bn,ILP-QMC,0.16667,4.499999999999993,-0.0078687966470543,0.0
bn,ILP-QMC,0.16667,4.549999999999994,-0.0074831136953221,0.0
bn,ILP-QMC,0.16667,4.5999999999999925,-0.0071161991163073,0.0
bn,ILP-QMC,0.16667,4.649999999999993,-0.006767370485547,0.0
bn,ILP-QMC,0.16667,4.699999999999992,-0.0064359112610423,0.0
bn,ILP-QMC,0.16667,4.749999999999993,-0.0061210866206424,0.0
bn,ILP-QMC,0.16667,4.799999999999992,-0.0058221558773121,0.0
bn,ILP-QMC,0.16667,4.8499999999999925,-0.0055383821080567,0.0
bn,ILP-QMC,0.16667,4.899999999999992,-0.0052690395207699,0.0
bn,ILP-QMC,0.16667,4.949999999999992,-0.0050134189908392,0.0
bn,ILP-QMC,0.16667,4.999999999999991,-0.0047708321225794,0.0
bn,ILP-QMC,0.16667,5.049999999999992,-0.0045406141270625,0.0
bn,ILP-QMC,0.16667,5.099999999999991,-0.0043221257552996,0.0
bn,ILP-QMC,0.16667,5.149999999999992,-0.0041147544822273,0.0
bn,ILP-QMC,0.16667,5.19999999999999,-0.0039179151010273,0.0
bn,ILP-QMC,0.16667,5.249999999999991,-0.0037310498577243,0.0
bn,ILP-QMC,0.16667,5.29999999999999,-0.0035536282314723,0.0
bn,ILP-QMC,0.16667,5.349999999999991,-0.0033851464459546,0.0
bn,ILP-QMC,0.16667,5.39999999999999,-0.0032251267807099,0.0
bn,ILP-QMC,0.16667,5.44999999999999,-0.0030731167376822,0.0
bn,ILP-QMC,0.16667,5.499999999999989,-0.0029286881072119,0.0
bn,ILP-QMC,0.16667,5.54999999999999,-0.0027914359685068,0.0
bn,ILP-QMC,0.16667,5.599999999999989,-0.0026609776523596,0.0
bn,ILP-QMC,0.16667,5.64999999999999,-0.0025369516877349,0.0
bn,ILP-QMC,0.16667,5.699999999999989,-0.0024190167489921,0.0
bn,ILP-QMC,0.16667,5.749999999999989,-0.0023068506165948,0.0
bn,ILP-QMC,0.16667,5.799999999999988,-0.0022001491608447,0.0
bn,ILP-QMC,0.16667,5.849999999999989,-0.0020986253557575,0.0
bn,ILP-QMC,0.16667,5.899999999999988,-0.0020020083280218,0.0
bn,ILP-QMC,0.16667,5.949999999999989,-0.0019100424444049,0.0
bn,ILP-QMC,0.16667,5.999999999999988,-0.0018224864396945,0.0
bn,ILP-QMC,0.16667,6.049999999999988,-0.0017391125862049,0.0
bn,ILP-QMC,0.16667,6.099999999999987,-0.0016597059051495,0.0
bn,ILP-QMC,0.16667,6.149999999999988,-0.0015840634195045,0.0
bn,ILP-QMC,0.16667,6.199999999999987,-0.0015119934476475,0.0
bn,ILP-QMC,0.16667,6.249999999999988,-0.0014433149365817,0.0
bn,ILP-QMC,0.16667,6.2999999999999865,-0.001377856833435,0.0
bn,ILP-QMC,0.16667,6.349999999999987,-0.001315457493705,0.0
bn,ILP-QMC,0.16667,6.399999999999986,-0.0012559641245974,0.0
bn,ILP-QMC,0.16667,6.449999999999987,-0.0011992322618068,0.0
bn,ILP-QMC,0.16667,6.499999999999986,-0.0011451252780068,0.0
bn,ILP-QMC,0.16667,6.5499999999999865,-0.0010935139213668,0.0
bn,ILP-QMC,0.16667,6.599999999999985,-0.0010442758823998,0.0
bn,ILP-QMC,0.16667,6.649999999999986,-0.0009972953875347,0.0
bn,ILP-QMC,0.16667,6.699999999999985,-0.0009524628178345,0.0
bn,ILP-QMC,0.16667,6.749999999999986,-0.0009096743513099,0.0
bn,ILP-QMC,0.16667,6.799999999999985,-0.0008688316274367,0.0
bn,ILP-QMC,0.16667,6.849999999999985,-0.0008298414324521,0.0
bn,ILP-QMC,0.16667,6.899999999999984,-0.000792615404153,0.0
bn,ILP-QMC,0.16667,6.949999999999985,-0.0007570697549423,0.0
bn,ILP-QMC,0.16667,6.999999999999984,-0.0007231250119899,0.0
bn,ILP-QMC,0.16667,7.049999999999985,-0.000690705773362,0.0
bn,ILP-QMC,0.16667,7.099999999999984,-0.0006597404791399,0.0
bn,ILP-QMC,0.16667,7.149999999999984,-0.0006301611965398,0.0
bn,ILP-QMC,0.16667,7.199999999999983,-0.0006019034181097,0.0
bn,ILP-QMC,0.16667,7.249999999999984,-0.0005749058722095,0.0
bn,ILP-QMC,0.16667,7.299999999999983,-0.0005491103449193,0.0
bn,ILP-QMC,0.16667,7.349999999999984,-0.0005244615126818,0.0
bn,ILP-QMC,0.16667,7.399999999999983,-0.0005009067849721,0.0
bn,ILP-QMC,0.16667,7.449999999999983,-0.0004783961563381,0.0
bn,ILP-QMC,0.16667,7.499999999999982,-0.0004568820672199,0.0
bn,ILP-QMC,0.16667,7.549999999999983,-0.0004363192729996,0.0
bn,ILP-QMC,0.16667,7.599999999999982,-0.0004166647207268,0.0
bn,ILP-QMC,0.16667,7.649999999999983,-0.0003978774330546,0.0
bn,ILP-QMC,0.16667,7.699999999999981,-0.0003799183989299,0.0
bn,ILP-QMC,0.16667,7.749999999999982,-0.000362750470602,0.0
bn,ILP-QMC,0.16667,7.799999999999981,-0.0003463382665493,0.0
bn,ILP-QMC,0.16667,7.849999999999982,-0.000330648079962,0.0
bn,ILP-QMC,0.16667,7.899999999999981,-0.0003156477924193,0.0
bn,ILP-QMC,0.16667,7.949999999999981,-0.0003013067924744,0.0
bn,ILP-QMC,0.16667,7.9999999999999805,-0.0002875958987944,0.0
bn,ILP-QMC,0.16667,8.049999999999981,-0.0002744872876219,0.0
bn,ILP-QMC,0.33333,2.6,0.0518025518916402,0.0
bn,ILP-QMC,0.33333,2.65,0.0366365142095181,0.0
bn,ILP-QMC,0.33333,2.7,0.0242297565526978,0.0
bn,ILP-QMC,0.33333,2.75,0.0141427267505376,0.0
bn,ILP-QMC,0.33333,2.7999999999999994,0.0060005459716698,0.0
bn,ILP-QMC,0.33333,2.849999999999999,-0.0005157652085596,0.0
bn,ILP-QMC,0.33333,2.899999999999999,-0.0056770043269072,0.0
bn,ILP-QMC,0.33333,2.949999999999999,-0.0097125478126347,0.0
bn,ILP-QMC,0.33333,2.9999999999999987,-0.012816251542457,0.0
bn,ILP-QMC,0.33333,3.0499999999999985,-0.015151582917527,0.0
bn,ILP-QMC,0.33333,3.0999999999999983,-0.0168560703603946,0.0
bn,ILP-QMC,0.33333,3.149999999999998,-0.0180451496382296,0.0
bn,ILP-QMC,0.33333,3.199999999999998,-0.0188154796378769,0.0
bn,ILP-QMC,0.33333,3.249999999999998,-0.0192477934165218,0.0
bn,ILP-QMC,0.33333,3.2999999999999976,-0.019409343723872,0.0
bn,ILP-QMC,0.33333,3.349999999999997,-0.0193559958726794,0.0
bn,ILP-QMC,0.33333,3.399999999999997,-0.0191340149111693,0.0
bn,ILP-QMC,0.33333,3.449999999999997,-0.0187815885735975,0.0
bn,ILP-QMC,0.33333,3.499999999999997,-0.0183301224767147,0.0
bn,ILP-QMC,0.33333,3.5499999999999967,-0.0178053394924049,0.0
bn,ILP-QMC,0.33333,3.5999999999999965,-0.0172282111484971,0.0
bn,ILP-QMC,0.33333,3.649999999999997,-0.0166157452692097,0.0
bn,ILP-QMC,0.33333,3.699999999999996,-0.0159816508358474,0.0
bn,ILP-QMC,0.33333,3.749999999999996,-0.015336898196482,0.0
bn,ILP-QMC,0.33333,3.799999999999996,-0.0146901902471023,0.0
bn,ILP-QMC,0.33333,3.849999999999996,-0.014048358013837,0.0
bn,ILP-QMC,0.33333,3.899999999999996,-0.013416692153882,0.0
bn,ILP-QMC,0.33333,3.9499999999999953,-0.0127992202317495,0.0
bn,ILP-QMC,0.33333,3.999999999999995,-0.0121989381885567,0.0
bn,ILP-QMC,0.33333,4.049999999999995,-0.0116180031794597,0.0
bn,ILP-QMC,0.33333,4.099999999999994,-0.0110578938837697,0.0
bn,ILP-QMC,0.33333,4.149999999999995,-0.0105195434723874,0.0
bn,ILP-QMC,0.33333,4.199999999999994,-0.0100034496284173,0.0
bn,ILP-QMC,0.33333,4.249999999999995,-0.0095097653419697,0.0
bn,ILP-QMC,0.33333,4.299999999999994,-0.0090383736239196,0.0
bn,ILP-QMC,0.33333,4.349999999999994,-0.0085889487922647,0.0
bn,ILP-QMC,0.33333,4.399999999999993,-0.0081610065668868,0.0
bn,ILP-QMC,0.33333,4.449999999999994,-0.0077539448536869,0.0
bn,ILP-QMC,0.33333,4.499999999999993,-0.0073670767981148,0.0
bn,ILP-QMC,0.33333,4.549999999999994,-0.006999657433397,0.0
bn,ILP-QMC,0.33333,4.5999999999999925,-0.00665090503343,0.0
bn,ILP-QMC,0.33333,4.649999999999993,-0.0063200180984921,0.0
bn,ILP-QMC,0.33333,4.699999999999992,-0.0060061887487448,0.0
bn,ILP-QMC,0.33333,4.749999999999993,-0.0057086131715395,0.0
bn,ILP-QMC,0.33333,4.799999999999992,-0.0054264996601274,0.0
bn,ILP-QMC,0.33333,4.8499999999999925,-0.0051590746903924,0.0
bn,ILP-QMC,0.33333,4.899999999999992,-0.0049055874059646,0.0
bn,ILP-QMC,0.33333,4.949999999999992,-0.0046653128182247,0.0
bn,ILP-QMC,0.33333,4.999999999999991,-0.0044375539743501,0.0
bn,ILP-QMC,0.33333,5.049999999999992,-0.0042216433019968,0.0
bn,ILP-QMC,0.33333,5.099999999999991,-0.0040169433020924,0.0
bn,ILP-QMC,0.33333,5.149999999999992,-0.0038228467302872,0.0
bn,ILP-QMC,0.33333,5.19999999999999,-0.0036387763819947,0.0
bn,ILP-QMC,0.33333,5.249999999999991,-0.0034641845745699,0.0
bn,ILP-QMC,0.33333,5.29999999999999,-0.0032985524025948,0.0
bn,ILP-QMC,0.33333,5.349999999999991,-0.0031413888276068,0.0
bn,ILP-QMC,0.33333,5.39999999999999,-0.0029922296516469,0.0
bn,ILP-QMC,0.33333,5.44999999999999,-0.0028506364140072,0.0
bn,ILP-QMC,0.33333,5.499999999999989,-0.0027161952424998,0.0
bn,ILP-QMC,0.33333,5.54999999999999,-0.0025885156838523,0.0
bn,ILP-QMC,0.33333,5.599999999999989,-0.0024672295324394,0.0
bn,ILP-QMC,0.33333,5.64999999999999,-0.0023519896720749,0.0
bn,ILP-QMC,0.33333,5.699999999999989,-0.0022424689420397,0.0
bn,ILP-QMC,0.33333,5.749999999999989,-0.0021383590355767,0.0
bn,ILP-QMC,0.33333,5.799999999999988,-0.0020393694367673,0.0
bn,ILP-QMC,0.33333,5.849999999999989,-0.0019452263998349,0.0
bn,ILP-QMC,0.33333,5.899999999999988,-0.0018556719734243,0.0
bn,ILP-QMC,0.33333,5.949999999999989,-0.0017704630712271,0.0
bn,ILP-QMC,0.33333,5.999999999999988,-0.0016893705894593,0.0
bn,ILP-QMC,0.33333,6.049999999999988,-0.0016121785708769,0.0
bn,ILP-QMC,0.33333,6.099999999999987,-0.0015386834146422,0.0
bn,ILP-QMC,0.33333,6.149999999999988,-0.001468693130775,0.0
bn,ILP-QMC,0.33333,6.199999999999987,-0.0014020266377974,0.0
bn,ILP-QMC,0.33333,6.249999999999988,-0.001338513101845,0.0
bn,ILP-QMC,0.33333,6.2999999999999865,-0.0012779913154696,0.0
bn,ILP-QMC,0.33333,6.349999999999987,-0.0012203091142399,0.0
bn,ILP-QMC,0.33333,6.399999999999986,-0.001165322829232,0.0
bn,ILP-QMC,0.33333,6.449999999999987,-0.0011128967734945,0.0
bn,ILP-QMC,0.33333,6.499999999999986,-0.0010629027605775,0.0
bn,ILP-QMC,0.33333,6.5499999999999865,-0.0010152196533068,0.0
bn,ILP-QMC,0.33333,6.599999999999985,-0.0009697329409998,0.0
bn,ILP-QMC,0.33333,6.649999999999986,-0.0009263343433794,0.0
bn,ILP-QMC,0.33333,6.699999999999985,-0.0008849214395745,0.0
bn,ILP-QMC,0.33333,6.749999999999986,-0.0008453973206199,0.0
bn,ILP-QMC,0.33333,6.799999999999985,-0.0008076702639581,0.0
bn,ILP-QMC,0.33333,6.849999999999985,-0.0007716534285249,0.0
bn,ILP-QMC,0.33333,6.899999999999984,-0.000737264569147,0.0
bn,ILP-QMC,0.33333,6.949999999999985,-0.0007044257689043,0.0
bn,ILP-QMC,0.33333,6.999999999999984,-0.0006730631883717,0.0
bn,ILP-QMC,0.33333,7.049999999999985,-0.0006431068305694,0.0
bn,ILP-QMC,0.33333,7.099999999999984,-0.0006144903206219,0.0
bn,ILP-QMC,0.33333,7.149999999999984,-0.0005871506991699,0.0
bn,ILP-QMC,0.33333,7.199999999999983,-0.0005610282285974,0.0
bn,ILP-QMC,0.33333,7.249999999999984,-0.0005360662112474,0.0
bn,ILP-QMC,0.33333,7.299999999999983,-0.0005122108188544,0.0
bn,ILP-QMC,0.33333,7.349999999999984,-0.0004894109324045,0.0
bn,ILP-QMC,0.33333,7.399999999999983,-0.0004676179918146,0.0
bn,ILP-QMC,0.33333,7.449999999999983,-0.0004467858547121,0.0
bn,ILP-QMC,0.33333,7.499999999999982,-0.0004268706637624,0.0
bn,ILP-QMC,0.33333,7.549999999999983,-0.000407830722005,0.0
bn,ILP-QMC,0.33333,7.599999999999982,-0.000389626375612,0.0
bn,ILP-QMC,0.33333,7.649999999999983,-0.0003722199036868,0.0
bn,ILP-QMC,0.33333,7.699999999999981,-0.0003555754145398,0.0
bn,ILP-QMC,0.33333,7.749999999999982,-0.0003396587481301,0.0
bn,ILP-QMC,0.33333,7.799999999999981,-0.0003244373841919,0.0
bn,ILP-QMC,0.33333,7.849999999999982,-0.0003098803557399,0.0
bn,ILP-QMC,0.33333,7.899999999999981,-0.0002959581675847,0.0
bn,ILP-QMC,0.33333,7.949999999999981,-0.0002826427195445,0.0
bn,ILP-QMC,0.33333,7.9999999999999805,-0.000269907234097,0.0
bn,ILP-QMC,0.33333,8.049999999999981,-0.0002577261881393,0.0
bn,ILP-QMC,0.66667,2.6,0.166305023115675,0.0
bn,ILP-QMC,0.66667,2.65,0.1296952411345424,0.0
bn,ILP-QMC,0.66667,2.7,0.0998555650197579,0.0
bn,ILP-QMC,0.66667,2.75,0.0755974427275276,0.0
bn,ILP-QMC,0.66667,2.7999999999999994,0.0559365871404304,0.0
bn,ILP-QMC,0.66667,2.849999999999999,0.0400582535309625,0.0
bn,ILP-QMC,0.66667,2.899999999999999,0.0272883807921902,0.0
bn,ILP-QMC,0.66667,2.949999999999999,0.0170696100574554,0.0
bn,ILP-QMC,0.66667,2.9999999999999987,0.0089413600896026,0.0
bn,ILP-QMC,0.66667,3.0499999999999985,0.0025232765984153,0.0
bn,ILP-QMC,0.66667,3.0999999999999983,-0.0024985127505274,0.0
bn,ILP-QMC,0.66667,3.149999999999998,-0.0063828105023917,0.0
bn,ILP-QMC,0.66667,3.199999999999998,-0.0093428222390095,0.0
bn,ILP-QMC,0.66667,3.249999999999998,-0.0115540174644301,0.0
bn,ILP-QMC,0.66667,3.2999999999999976,-0.013160650935565,0.0
bn,ILP-QMC,0.66667,3.349999999999997,-0.0142811710241019,0.0
bn,ILP-QMC,0.66667,3.399999999999997,-0.015012703570238,0.0
bn,ILP-QMC,0.66667,3.449999999999997,-0.0154347679536996,0.0
bn,ILP-QMC,0.66667,3.499999999999997,-0.0156123556943397,0.0
bn,ILP-QMC,0.66667,3.5499999999999967,-0.0155984799132999,0.0
bn,ILP-QMC,0.66667,3.5999999999999965,-0.0154362856952472,0.0
bn,ILP-QMC,0.66667,3.649999999999997,-0.0151607961746149,0.0
bn,ILP-QMC,0.66667,3.699999999999996,-0.0148003565101797,0.0
bn,ILP-QMC,0.66667,3.749999999999996,-0.014377827383595,0.0
bn,ILP-QMC,0.66667,3.799999999999996,-0.0139115709022394,0.0
bn,ILP-QMC,0.66667,3.849999999999996,-0.013416264507212,0.0
bn,ILP-QMC,0.66667,3.899999999999996,-0.0129035724360724,0.0
bn,ILP-QMC,0.66667,3.9499999999999953,-0.0123826992606774,0.0
bn,ILP-QMC,0.66667,3.999999999999995,-0.0118608458414568,0.0
bn,ILP-QMC,0.66667,4.049999999999995,-0.0113435845677694,0.0
bn,ILP-QMC,0.66667,4.099999999999994,-0.0108351678704075,0.0
bn,ILP-QMC,0.66667,4.149999999999995,-0.0103387815979418,0.0
bn,ILP-QMC,0.66667,4.199999999999994,-0.009856752860812,0.0
bn,ILP-QMC,0.66667,4.249999999999995,-0.0093907202972598,0.0
bn,ILP-QMC,0.66667,4.299999999999994,-0.008941773346307,0.0
bn,ILP-QMC,0.66667,4.349999999999994,-0.0085105659774971,0.0
bn,ILP-QMC,0.66667,4.399999999999993,-0.0080974093853996,0.0
bn,ILP-QMC,0.66667,4.449999999999994,-0.0077023473762318,0.0
bn,ILP-QMC,0.66667,4.499999999999993,-0.0073252175270246,0.0
bn,ILP-QMC,0.66667,4.549999999999994,-0.0069657006616399,0.0
bn,ILP-QMC,0.66667,4.5999999999999925,-0.0066233607441024,0.0
bn,ILP-QMC,0.66667,4.649999999999993,-0.0062976769221325,0.0
bn,ILP-QMC,0.66667,4.699999999999992,-0.0059880691496347,0.0
bn,ILP-QMC,0.66667,4.749999999999993,-0.0056939185652424,0.0
bn,ILP-QMC,0.66667,4.799999999999992,-0.0054145835960195,0.0
bn,ILP-QMC,0.66667,4.8499999999999925,-0.0051494125833944,0.0
bn,ILP-QMC,0.66667,4.899999999999992,-0.0048977535864267,0.0
bn,ILP-QMC,0.66667,4.949999999999992,-0.0046589619001746,0.0
bn,ILP-QMC,0.66667,4.999999999999991,-0.0044324057301068,0.0
bn,ILP-QMC,0.66667,5.049999999999992,-0.0042174703838018,0.0
bn,ILP-QMC,0.66667,5.099999999999991,-0.0040135612752649,0.0
bn,ILP-QMC,0.66667,5.149999999999992,-0.0038201059830944,0.0
bn,ILP-QMC,0.66667,5.19999999999999,-0.0036365555591499,0.0
bn,ILP-QMC,0.66667,5.249999999999991,-0.0034623852476496,0.0
bn,ILP-QMC,0.66667,5.29999999999999,-0.0032970947445871,0.0
bn,ILP-QMC,0.66667,5.349999999999991,-0.0031402081025895,0.0
bn,ILP-QMC,0.66667,5.39999999999999,-0.0029912733661117,0.0
bn,ILP-QMC,0.66667,5.44999999999999,-0.0028498620052594,0.0
bn,ILP-QMC,0.66667,5.499999999999989,-0.0027155682029667,0.0
bn,ILP-QMC,0.66667,5.54999999999999,-0.0025880080392024,0.0
bn,ILP-QMC,0.66667,5.599999999999989,-0.0024668186068268,0.0
bn,ILP-QMC,0.66667,5.64999999999999,-0.0023516570864199,0.0
bn,ILP-QMC,0.66667,5.699999999999989,-0.0022421998014046,0.0
bn,ILP-QMC,0.66667,5.749999999999989,-0.0021381412699872,0.0
bn,ILP-QMC,0.66667,5.799999999999988,-0.0020391932665519,0.0
bn,ILP-QMC,0.66667,5.849999999999989,-0.001945083901977,0.0
bn,ILP-QMC,0.66667,5.899999999999988,-0.0018555567298825,0.0
bn,ILP-QMC,0.66667,5.949999999999989,-0.0017703698837445,0.0
bn,ILP-QMC,0.66667,5.999999999999988,-0.0016892952483118,0.0
bn,ILP-QMC,0.66667,6.049999999999988,-0.0016121176673769,0.0
bn,ILP-QMC,0.66667,6.099999999999987,-0.001538634189135,0.0
bn,ILP-QMC,0.66667,6.149999999999988,-0.0014686533494145,0.0
bn,ILP-QMC,0.66667,6.199999999999987,-0.0014019944926646,0.0
bn,ILP-QMC,0.66667,6.249999999999988,-0.0013384871300043,0.0
bn,ILP-QMC,0.66667,6.2999999999999865,-0.0012779703333496,0.0
bn,ILP-QMC,0.66667,6.349999999999987,-0.0012202921644846,0.0
bn,ILP-QMC,0.66667,6.399999999999986,-0.0011653091376295,0.0
bn,ILP-QMC,0.66667,6.449999999999987,-0.0011128857140674,0.0
bn,ILP-QMC,0.66667,6.499999999999986,-0.0010628938273349,0.0
bn,ILP-QMC,0.66667,6.5499999999999865,-0.0010152124373448,0.0
bn,ILP-QMC,0.66667,6.599999999999985,-0.0009697271119524,0.0
bn,ILP-QMC,0.66667,6.649999999999986,-0.0009263296344146,0.0
bn,ILP-QMC,0.66667,6.699999999999985,-0.0008849176352399,0.0
bn,ILP-QMC,0.66667,6.749999999999986,-0.0008453942470021,0.0
bn,ILP-QMC,0.66667,6.799999999999985,-0.0008076677807098,0.0
bn,ILP-QMC,0.66667,6.849999999999985,-0.0007716514224398,0.0
bn,ILP-QMC,0.66667,6.899999999999984,-0.0007372629489248,0.0
bn,ILP-QMC,0.66667,6.949999999999985,-0.0007044244609417,0.0
bn,ILP-QMC,0.66667,6.999999999999984,-0.0006730621333446,0.0
bn,ILP-QMC,0.66667,7.049999999999985,-0.0006431059806768,0.0
bn,ILP-QMC,0.66667,7.099999999999984,-0.0006144896373543,0.0
bn,ILP-QMC,0.66667,7.149999999999984,-0.000587150151512,0.0
bn,ILP-QMC,0.66667,7.199999999999983,-0.0005610277915568,0.0
bn,ILP-QMC,0.66667,7.249999999999984,-0.0005360658646997,0.0
bn,ILP-QMC,0.66667,7.299999999999983,-0.00051221054657,0.0
bn,ILP-QMC,0.66667,7.349999999999984,-0.0004894107212969,0.0
bn,ILP-QMC,0.66667,7.399999999999983,-0.0004676178313118,0.0
bn,ILP-QMC,0.66667,7.449999999999983,-0.0004467857362548,0.0
bn,ILP-QMC,0.66667,7.499999999999982,-0.0004268705804149,0.0
bn,ILP-QMC,0.66667,7.549999999999983,-0.0004078306681094,0.0
bn,ILP-QMC,0.66667,7.599999999999982,-0.0003896263465472,0.0
bn,ILP-QMC,0.66667,7.649999999999983,-0.0003722198956417,0.0
bn,ILP-QMC,0.66667,7.699999999999981,-0.0003555754243595,0.0
bn,ILP-QMC,0.66667,7.749999999999982,-0.0003396587731669,0.0
bn,ILP-QMC,0.66667,7.799999999999981,-0.0003244374222024,0.0
bn,ILP-QMC,0.66667,7.849999999999982,-0.0003098804047949,0.0
bn,ILP-QMC,0.66667,7.899999999999981,-0.0002959582260073,0.0
bn,ILP-QMC,0.66667,7.949999999999981,-0.0002826427858568,0.0
bn,ILP-QMC,0.66667,7.9999999999999805,-0.00026990730698,0.0
bn,ILP-QMC,0.66667,8.049999999999981,-0.0002577262663967,0.0
c2,ILP-QMC,0.0,2.6,0.0894254846019828,0.0
c2,ILP-QMC,0.0,2.65,0.0684280425568175,0.0
c2,ILP-QMC,0.0,2.7,0.0509133632730325,0.0
c2,ILP-QMC,0.0,2.75,0.0363569985950302,0.0
c2,ILP-QMC,0.0,2.7999999999999994,0.0243101218551746,0.0
c2,ILP-QMC,0.0,2.849999999999999,0.0143889197572786,0.0
c2,ILP-QMC,0.0,2.899999999999999,0.0062654378193522,0.0
c2,ILP-QMC,0.0,2.949999999999999,-0.0003403147747578,0.0
c2,ILP-QMC,0.0,2.9999999999999987,-0.0056671700083921,0.0
c2,ILP-QMC,0.0,3.0499999999999985,-0.0099186626384843,0.0
c2,ILP-QMC,0.0,3.0999999999999983,-0.0132680763845298,0.0
c2,ILP-QMC,0.0,3.149999999999998,-0.0158627856498672,0.0
c2,ILP-QMC,0.0,3.199999999999998,-0.0178279890060721,0.0
c2,ILP-QMC,0.0,3.249999999999998,-0.0192699178385176,0.0
c2,ILP-QMC,0.0,3.2999999999999976,-0.0202785923768349,0.0
c2,ILP-QMC,0.0,3.349999999999997,-0.0209301876139145,0.0
c2,ILP-QMC,0.0,3.399999999999997,-0.0212890631701121,0.0
c2,ILP-QMC,0.0,3.449999999999997,-0.0214095038251072,0.0
c2,ILP-QMC,0.0,3.499999999999997,-0.0213372110768172,0.0
c2,ILP-QMC,0.0,3.5499999999999967,-0.021110580570455,0.0
c2,ILP-QMC,0.0,3.5999999999999965,-0.0207617954617171,0.0
c2,ILP-QMC,0.0,3.649999999999997,-0.0203177616406371,0.0
c2,ILP-QMC,0.0,3.699999999999996,-0.0198009071625975,0.0
c2,ILP-QMC,0.0,3.749999999999996,-0.0192298651374303,0.0
c2,ILP-QMC,0.0,3.799999999999996,-0.0186200566521197,0.0
c2,ILP-QMC,0.0,3.849999999999996,-0.0179841879919901,0.0
c2,ILP-QMC,0.0,3.899999999999996,-0.0173326744302944,0.0
c2,ILP-QMC,0.0,3.9499999999999953,-0.0166740011350814,0.0
c2,ILP-QMC,0.0,3.999999999999995,-0.0160150302578578,0.0
c2,ILP-QMC,0.0,4.049999999999995,-0.0153612619892999,0.0
c2,ILP-QMC,0.0,4.099999999999994,-0.0147170562651153,0.0
c2,ILP-QMC,0.0,4.149999999999995,-0.0140858208560876,0.0
c2,ILP-QMC,0.0,4.199999999999994,-0.0134701707596525,0.0
c2,ILP-QMC,0.0,4.249999999999995,-0.0128720631076726,0.0
c2,ILP-QMC,0.0,4.299999999999994,-0.0122929112010101,0.0
c2,ILP-QMC,0.0,4.349999999999994,-0.0117336807623003,0.0
c2,ILP-QMC,0.0,4.399999999999993,-0.0111949710523751,0.0
c2,ILP-QMC,0.0,4.449999999999994,-0.0106770831128972,0.0
c2,ILP-QMC,0.0,4.499999999999993,-0.0101800770691298,0.0
c2,ILP-QMC,0.0,4.549999999999994,-0.0097038201450478,0.0
c2,ILP-QMC,0.0,4.5999999999999925,-0.009248026801182,0.0
c2,ILP-QMC,0.0,4.649999999999993,-0.0088122921987503,0.0
c2,ILP-QMC,0.0,4.699999999999992,-0.00839612001608,0.0
c2,ILP-QMC,0.0,4.749999999999993,-0.0079989454916971,0.0
c2,ILP-QMC,0.0,4.799999999999992,-0.0076201544384675,0.0
c2,ILP-QMC,0.0,4.8499999999999925,-0.007259098862125,0.0
c2,ILP-QMC,0.0,4.899999999999992,-0.0069151097226276,0.0
c2,ILP-QMC,0.0,4.949999999999992,-0.0065875072956602,0.0
c2,ILP-QMC,0.0,4.999999999999991,-0.0062756095223877,0.0
c2,ILP-QMC,0.0,5.049999999999992,-0.0059787386764798,0.0
c2,ILP-QMC,0.0,5.099999999999991,-0.0056962266271201,0.0
c2,ILP-QMC,0.0,5.149999999999992,-0.0054274189337002,0.0
c2,ILP-QMC,0.0,5.19999999999999,-0.0051716779714814,0.0
c2,ILP-QMC,0.0,5.249999999999991,-0.0049283852562753,0.0
c2,ILP-QMC,0.0,5.29999999999999,-0.0046969431098498,0.0
c2,ILP-QMC,0.0,5.349999999999991,-0.0044767757852577,0.0
c2,ILP-QMC,0.0,5.39999999999999,-0.0042673301521825,0.0
c2,ILP-QMC,0.0,5.44999999999999,-0.0040680760262974,0.0
c2,ILP-QMC,0.0,5.499999999999989,-0.0038785062128123,0.0
c2,ILP-QMC,0.0,5.54999999999999,-0.0036981363228898,0.0
c2,ILP-QMC,0.0,5.599999999999989,-0.0035265044116714,0.0
c2,ILP-QMC,0.0,5.64999999999999,-0.003363170478507,0.0
c2,ILP-QMC,0.0,5.699999999999989,-0.0032077158628274,0.0
c2,ILP-QMC,0.0,5.749999999999989,-0.0030597425633551,0.0
c2,ILP-QMC,0.0,5.799999999999988,-0.0029188725032751,0.0
c2,ILP-QMC,0.0,5.849999999999989,-0.0027847467599002,0.0
c2,ILP-QMC,0.0,5.899999999999988,-0.0026570247738,0.0
c2,ILP-QMC,0.0,5.949999999999989,-0.0025353835495725,0.0
c2,ILP-QMC,0.0,5.999999999999988,-0.0024195168578051,0.0
c2,ILP-QMC,0.0,6.049999999999988,-0.002309134445932,0.0
c2,ILP-QMC,0.0,6.099999999999987,-0.0022039612639099,0.0
c2,ILP-QMC,0.0,6.149999999999988,-0.0021037367092127,0.0
c2,ILP-QMC,0.0,6.199999999999987,-0.0020082138946095,0.0
c2,ILP-QMC,0.0,6.249999999999988,-0.0019171589411177,0.0
c2,ILP-QMC,0.0,6.2999999999999865,-0.0018303502978413,0.0
c2,ILP-QMC,0.0,6.349999999999987,-0.00174757808972,0.0
c2,ILP-QMC,0.0,6.399999999999986,-0.0016686434937502,0.0
c2,ILP-QMC,0.0,6.449999999999987,-0.0015933581437899,0.0
c2,ILP-QMC,0.0,6.499999999999986,-0.0015215435638014,0.0
c2,ILP-QMC,0.0,6.5499999999999865,-0.001453030629027,0.0
c2,ILP-QMC,0.0,6.599999999999985,-0.0013876590545525,0.0
c2,ILP-QMC,0.0,6.649999999999986,-0.0013252769103848,0.0
c2,ILP-QMC,0.0,6.699999999999985,-0.0012657401622622,0.0
c2,ILP-QMC,0.0,6.749999999999986,-0.0012089122371348,0.0
c2,ILP-QMC,0.0,6.799999999999985,-0.00115466361237,0.0
c2,ILP-QMC,0.0,6.849999999999985,-0.0011028714276575,0.0
c2,ILP-QMC,0.0,6.899999999999984,-0.0010534191184827,0.0
c2,ILP-QMC,0.0,6.949999999999985,-0.0010061960702349,0.0
c2,ILP-QMC,0.0,6.999999999999984,-0.0009610972918174,0.0
c2,ILP-QMC,0.0,7.049999999999985,-0.0009180231078174,0.0
c2,ILP-QMC,0.0,7.099999999999984,-0.0008768788682047,0.0
c2,ILP-QMC,0.0,7.149999999999984,-0.00083757467464,0.0
c2,ILP-QMC,0.0,7.199999999999983,-0.00080002512248,0.0
c2,ILP-QMC,0.0,7.249999999999984,-0.000764149057562,0.0
c2,ILP-QMC,0.0,7.299999999999983,-0.0007298693469701,0.0
c2,ILP-QMC,0.0,7.349999999999984,-0.0006971126629373,0.0
c2,ILP-QMC,0.0,7.399999999999983,-0.0006658092791695,0.0
c2,ILP-QMC,0.0,7.449999999999983,-0.0006358928788197,0.0
c2,ILP-QMC,0.0,7.499999999999982,-0.0006073003734572,0.0
c2,ILP-QMC,0.0,7.549999999999983,-0.00057997173238,0.0
c2,ILP-QMC,0.0,7.599999999999982,-0.0005538498216424,0.0
c2,ILP-QMC,0.0,7.649999999999983,-0.0005288802522551,0.0
c2,ILP-QMC,0.0,7.699999999999981,-0.0005050112369575,0.0
c2,ILP-QMC,0.0,7.749999999999982,-0.0004821934551175,0.0
c2,ILP-QMC,0.0,7.799999999999981,-0.0004603799252045,0.0
c2,ILP-QMC,0.0,7.849999999999982,-0.0004395258844374,0.0
c2,ILP-QMC,0.0,7.899999999999981,-0.0004195886751396,0.0
c2,ILP-QMC,0.0,7.949999999999981,-0.0004005276374421,0.0
c2,ILP-QMC,0.0,7.9999999999999805,-0.0003823040079247,0.0
c2,ILP-QMC,0.0,8.049999999999981,-0.0003648808238727,0.0
c2,ILP-QMC,0.16667,2.6,0.085614990005415,0.0
c2,ILP-QMC,0.16667,2.65,0.0655366601215075,0.0
c2,ILP-QMC,0.16667,2.7,0.0487364604942426,0.0
c2,ILP-QMC,0.16667,2.75,0.0347334897501152,0.0
c2,ILP-QMC,0.16667,2.7999999999999994,0.0231134584488623,0.0
c2,ILP-QMC,0.16667,2.849999999999999,0.0135199099997871,0.0
c2,ILP-QMC,0.16667,2.899999999999999,0.0056465289788247,0.0
c2,ILP-QMC,0.16667,2.949999999999999,-0.0007695848719748,0.0
c2,ILP-QMC,0.16667,2.9999999999999987,-0.0059537877730422,0.0
c2,ILP-QMC,0.16667,3.0499999999999985,-0.0100990084001626,0.0
c2,ILP-QMC,0.16667,3.0999999999999983,-0.0133701999190973,0.0
c2,ILP-QMC,0.16667,3.149999999999998,-0.0159082083094848,0.0
c2,ILP-QMC,0.16667,3.199999999999998,-0.01783312898608,0.0
c2,ILP-QMC,0.16667,3.249999999999998,-0.0192472157011147,0.0
c2,ILP-QMC,0.16667,3.2999999999999976,-0.0202373984005701,0.0
c2,ILP-QMC,0.16667,3.349999999999997,-0.0208774600889247,0.0
c2,ILP-QMC,0.16667,3.399999999999997,-0.0212299167989371,0.0
c2,ILP-QMC,0.16667,3.449999999999997,-0.0213476394245502,0.0
c2,ILP-QMC,0.16667,3.499999999999997,-0.0212752514116028,0.0
c2,ILP-QMC,0.16667,3.5499999999999967,-0.0210503320660224,0.0
c2,ILP-QMC,0.16667,3.5999999999999965,-0.0207044514859422,0.0
c2,ILP-QMC,0.16667,3.649999999999997,-0.0202640598076149,0.0
c2,ILP-QMC,0.16667,3.699999999999996,-0.0197512505316126,0.0
c2,ILP-QMC,0.16667,3.749999999999996,-0.0191844151251077,0.0
c2,ILP-QMC,0.16667,3.799999999999996,-0.0185788038400698,0.0
c2,ILP-QMC,0.16667,3.849999999999996,-0.0179470057113873,0.0
c2,ILP-QMC,0.16667,3.899999999999996,-0.01729935897142,0.0
c2,ILP-QMC,0.16667,3.9499999999999953,-0.0166443016095447,0.0
c2,ILP-QMC,0.16667,3.999999999999995,-0.0159886704908771,0.0
c2,ILP-QMC,0.16667,4.049999999999995,-0.0153379563045321,0.0
c2,ILP-QMC,0.16667,4.099999999999994,-0.0146965206171847,0.0
c2,ILP-QMC,0.16667,4.149999999999995,-0.0140677804446021,0.0
c2,ILP-QMC,0.16667,4.199999999999994,-0.0134543650048923,0.0
c2,ILP-QMC,0.16667,4.249999999999995,-0.0128582486688202,0.0
c2,ILP-QMC,0.16667,4.299999999999994,-0.012280863561175,0.0
c2,ILP-QMC,0.16667,4.349999999999994,-0.0117231947819425,0.0
c2,ILP-QMC,0.16667,4.399999999999993,-0.0111858607968944,0.0
c2,ILP-QMC,0.16667,4.449999999999994,-0.0106691811855164,0.0
c2,ILP-QMC,0.16667,4.499999999999993,-0.0101732336222877,0.0
c2,ILP-QMC,0.16667,4.549999999999994,-0.0096979016986127,0.0
c2,ILP-QMC,0.16667,4.5999999999999925,-0.0092429149614172,0.0
c2,ILP-QMC,0.16667,4.649999999999993,-0.0088078823454376,0.0
c2,ILP-QMC,0.16667,4.699999999999992,-0.0083923200051874,0.0
c2,ILP-QMC,0.16667,4.749999999999993,-0.007995674405735,0.0
c2,ILP-QMC,0.16667,4.799999999999992,-0.0076173414053002,0.0
c2,ILP-QMC,0.16667,4.8499999999999925,-0.0072566819546464,0.0
c2,ILP-QMC,0.16667,4.899999999999992,-0.0069130349454828,0.0
c2,ILP-QMC,0.16667,4.949999999999992,-0.0065857276608172,0.0
c2,ILP-QMC,0.16667,4.999999999999991,-0.0062740842122748,0.0
c2,ILP-QMC,0.16667,5.049999999999992,-0.0059774322913126,0.0
c2,ILP-QMC,0.16667,5.099999999999991,-0.0056951085116674,0.0
c2,ILP-QMC,0.16667,5.149999999999992,-0.0054264625780051,0.0
c2,ILP-QMC,0.16667,5.19999999999999,-0.0051708604795921,0.0
c2,ILP-QMC,0.16667,5.249999999999991,-0.0049276868770053,0.0
c2,ILP-QMC,0.16667,5.29999999999999,-0.0046963468236551,0.0
c2,ILP-QMC,0.16667,5.349999999999991,-0.0044762669415474,0.0
c2,ILP-QMC,0.16667,5.39999999999999,-0.0042668961517495,0.0
c2,ILP-QMC,0.16667,5.44999999999999,-0.0040677060438794,0.0
c2,ILP-QMC,0.16667,5.499999999999989,-0.003878190955235,0.0
c2,ILP-QMC,0.16667,5.54999999999999,-0.003697867818615,0.0
c2,ILP-QMC,0.16667,5.599999999999989,-0.0035262758280145,0.0
c2,ILP-QMC,0.16667,5.64999999999999,-0.0033629759631175,0.0
c2,ILP-QMC,0.16667,5.699999999999989,-0.0032075504064374,0.0
c2,ILP-QMC,0.16667,5.749999999999989,-0.0030596018810795,0.0
c2,ILP-QMC,0.16667,5.799999999999988,-0.0029187529321097,0.0
c2,ILP-QMC,0.16667,5.849999999999989,-0.0027846451702764,0.0
c2,ILP-QMC,0.16667,5.899999999999988,-0.0026569384934145,0.0
c2,ILP-QMC,0.16667,5.949999999999989,-0.0025353102977598,0.0
c2,ILP-QMC,0.16667,5.999999999999988,-0.0024194546891296,0.0
c2,ILP-QMC,0.16667,6.049999999999988,-0.0023090817017248,0.0
c2,ILP-QMC,0.16667,6.099999999999987,-0.0022039165306351,0.0
c2,ILP-QMC,0.16667,6.149999999999988,-0.0021036987827827,0.0
c2,ILP-QMC,0.16667,6.199999999999987,-0.0020081817497903,0.0
c2,ILP-QMC,0.16667,6.249999999999988,-0.0019171317053174,0.0
c2,ILP-QMC,0.16667,6.2999999999999865,-0.0018303272286823,0.0
c2,ILP-QMC,0.16667,6.349999999999987,-0.001747558555845,0.0
c2,ILP-QMC,0.16667,6.399999999999986,-0.0016686269584296,0.0
c2,ILP-QMC,0.16667,6.449999999999987,-0.0015933441509048,0.0
c2,ILP-QMC,0.16667,6.499999999999986,-0.0015215317258672,0.0
c2,ILP-QMC,0.16667,6.5499999999999865,-0.0014530206169851,0.0
c2,ILP-QMC,0.16667,6.599999999999985,-0.0013876505890522,0.0
c2,ILP-QMC,0.16667,6.649999999999986,-0.0013252697543624,0.0
c2,ILP-QMC,0.16667,6.699999999999985,-0.0012657341145914,0.0
c2,ILP-QMC,0.16667,6.749999999999986,-0.0012089071272445,0.0
c2,ILP-QMC,0.16667,6.799999999999985,-0.0011546592956523,0.0
c2,ILP-QMC,0.16667,6.849999999999985,-0.0011028677815447,0.0
c2,ILP-QMC,0.16667,6.899999999999984,-0.0010534160391229,0.0
c2,ILP-QMC,0.16667,6.949999999999985,-0.0010061934696548,0.0
c2,ILP-QMC,0.16667,6.999999999999984,-0.0009610950955174,0.0
c2,ILP-QMC,0.16667,7.049999999999985,-0.0009180212527226,0.0
c2,ILP-QMC,0.16667,7.099999999999984,-0.0008768773009402,0.0
c2,ILP-QMC,0.16667,7.149999999999984,-0.0008375733500676,0.0
c2,ILP-QMC,0.16667,7.199999999999983,-0.0008000240024497,0.0
c2,ILP-QMC,0.16667,7.249999999999984,-0.000764148109865,0.0
c2,ILP-QMC,0.16667,7.299999999999983,-0.0007298685444272,0.0
c2,ILP-QMC,0.16667,7.349999999999984,-0.0006971119826602,0.0
c2,ILP-QMC,0.16667,7.399999999999983,-0.0006658087018998,0.0
c2,ILP-QMC,0.16667,7.449999999999983,-0.0006358923883826,0.0
c2,ILP-QMC,0.16667,7.499999999999982,-0.0006072999563073,0.0
c2,ILP-QMC,0.16667,7.549999999999983,-0.0005799713771796,0.0
c2,ILP-QMC,0.16667,7.599999999999982,-0.0005538495189352,0.0
c2,ILP-QMC,0.16667,7.649999999999983,-0.0005288799941549,0.0
c2,ILP-QMC,0.16667,7.699999999999981,-0.0005050110169051,0.0
c2,ILP-QMC,0.16667,7.749999999999982,-0.0004821932676621,0.0
c2,ILP-QMC,0.16667,7.799999999999981,-0.00046037976582,0.0
c2,ILP-QMC,0.16667,7.849999999999982,-0.000439525749365,0.0
c2,ILP-QMC,0.16667,7.899999999999981,-0.0004195885612725,0.0
c2,ILP-QMC,0.16667,7.949999999999981,-0.0004005275422152,0.0
c2,ILP-QMC,0.16667,7.9999999999999805,-0.000382303929225,0.0
c2,ILP-QMC,0.16667,8.049999999999981,-0.0003648807599727,0.0
c2,ILP-QMC,0.5,2.6,0.1173842583920654,0.0
c2,ILP-QMC,0.5,2.65,0.0924602840877497,0.0
c2,ILP-QMC,0.5,2.7,0.0715497869122074,0.0
c2,ILP-QMC,0.5,2.75,0.0540610610060348,0.0
c2,ILP-QMC,0.5,2.7999999999999994,0.03948553668297,0.0
c2,ILP-QMC,0.5,2.849999999999999,0.0273865758484772,0.0
c2,ILP-QMC,0.5,2.899999999999999,0.0173897018962847,0.0
c2,ILP-QMC,0.5,2.949999999999999,0.009174094817995,0.0
c2,ILP-QMC,0.5,2.9999999999999987,0.0024651991646473,0.0
c2,ILP-QMC,0.5,3.0499999999999985,-0.0029716915544248,0.0
c2,ILP-QMC,0.5,3.0999999999999983,-0.0073369956146072,0.0
c2,ILP-QMC,0.5,3.149999999999998,-0.0108016568899751,0.0
c2,ILP-QMC,0.5,3.199999999999998,-0.0135113072190602,0.0
c2,ILP-QMC,0.5,3.249999999999998,-0.0155898615342051,0.0
c2,ILP-QMC,0.5,3.2999999999999976,-0.0171426198272621,0.0
c2,ILP-QMC,0.5,3.349999999999997,-0.0182589409494671,0.0
c2,ILP-QMC,0.5,3.399999999999997,-0.0190145451572014,0.0
c2,ILP-QMC,0.5,3.449999999999997,-0.0194734951378272,0.0
c2,ILP-QMC,0.5,3.499999999999997,-0.019689898900812,0.0
c2,ILP-QMC,0.5,3.5499999999999967,-0.0197093723195349,0.0
c2,ILP-QMC,0.5,3.5999999999999965,-0.0195702941834303,0.0
c2,ILP-QMC,0.5,3.649999999999997,-0.0193048822975772,0.0
c2,ILP-QMC,0.5,3.699999999999996,-0.0189401153814774,0.0
c2,ILP-QMC,0.5,3.749999999999996,-0.018498522210355,0.0
c2,ILP-QMC,0.5,3.799999999999996,-0.0179988565557751,0.0
c2,ILP-QMC,0.5,3.849999999999996,-0.0174566739677599,0.0
c2,ILP-QMC,0.5,3.899999999999996,-0.0168848242534593,0.0
c2,ILP-QMC,0.5,3.9499999999999953,-0.0162938716072948,0.0
c2,ILP-QMC,0.5,3.999999999999995,-0.0156924526992003,0.0
c2,ILP-QMC,0.5,4.049999999999995,-0.0150875815989923,0.0
c2,ILP-QMC,0.5,4.099999999999994,-0.014484909178277,0.0
c2,ILP-QMC,0.5,4.149999999999995,-0.0138889435619171,0.0
c2,ILP-QMC,0.5,4.199999999999994,-0.01330323727713,0.0
c2,ILP-QMC,0.5,4.249999999999995,-0.0127305459507249,0.0
c2,ILP-QMC,0.5,4.299999999999994,-0.0121729627170878,0.0
c2,ILP-QMC,0.5,4.349999999999994,-0.0116320319068199,0.0
c2,ILP-QMC,0.5,4.399999999999993,-0.0111088450753902,0.0
c2,ILP-QMC,0.5,4.449999999999994,-0.0106041219919728,0.0
c2,ILP-QMC,0.5,4.499999999999993,-0.0101182788309373,0.0
c2,ILP-QMC,0.5,4.549999999999994,-0.0096514854839471,0.0
c2,ILP-QMC,0.5,4.5999999999999925,-0.0092037136319245,0.0
c2,ILP-QMC,0.5,4.649999999999993,-0.0087747769769723,0.0
c2,ILP-QMC,0.5,4.699999999999992,-0.0083643648293225,0.0
c2,ILP-QMC,0.5,4.749999999999993,-0.0079720700685301,0.0
c2,ILP-QMC,0.5,4.799999999999992,-0.0075974123476401,0.0
c2,ILP-QMC,0.5,4.8499999999999925,-0.0072398572801271,0.0
c2,ILP-QMC,0.5,4.899999999999992,-0.0068988322392096,0.0
c2,ILP-QMC,0.5,4.949999999999992,-0.0065737393048648,0.0
c2,ILP-QMC,0.5,4.999999999999991,-0.0062639658133347,0.0
c2,ILP-QMC,0.5,5.049999999999992,-0.0059688928951624,0.0
c2,ILP-QMC,0.5,5.099999999999991,-0.0056879023290914,0.0
c2,ILP-QMC,0.5,5.149999999999992,-0.0054203819891913,0.0
c2,ILP-QMC,0.5,5.19999999999999,-0.0051657301198222,0.0
c2,ILP-QMC,0.5,5.249999999999991,-0.0049233586368595,0.0
c2,ILP-QMC,0.5,5.29999999999999,-0.0046926956225776,0.0
c2,ILP-QMC,0.5,5.349999999999991,-0.0044731871554128,0.0
c2,ILP-QMC,0.5,5.39999999999999,-0.004264298593422,0.0
c2,ILP-QMC,0.5,5.44999999999999,-0.0040655154113347,0.0
c2,ILP-QMC,0.5,5.499999999999989,-0.0038763436749977,0.0
c2,ILP-QMC,0.5,5.54999999999999,-0.0036963102233977,0.0
c2,ILP-QMC,0.5,5.599999999999989,-0.0035249626168702,0.0
c2,ILP-QMC,0.5,5.64999999999999,-0.0033618689004075,0.0
c2,ILP-QMC,0.5,5.699999999999989,-0.0032066172226574,0.0
c2,ILP-QMC,0.5,5.749999999999989,-0.0030588153442776,0.0
c2,ILP-QMC,0.5,5.799999999999988,-0.0029180900634973,0.0
c2,ILP-QMC,0.5,5.849999999999989,-0.002784086581685,0.0
c2,ILP-QMC,0.5,5.899999999999988,-0.0026564678276947,0.0
c2,ILP-QMC,0.5,5.949999999999989,-0.0025349137562047,0.0
c2,ILP-QMC,0.5,5.999999999999988,-0.00241912063239,0.0
c2,ILP-QMC,0.5,6.049999999999988,-0.0023088003128028,0.0
c2,ILP-QMC,0.5,6.099999999999987,-0.0022036795303623,0.0
c2,ILP-QMC,0.5,6.149999999999988,-0.0021034991895971,0.0
c2,ILP-QMC,0.5,6.199999999999987,-0.0020080136769395,0.0
c2,ILP-QMC,0.5,6.249999999999988,-0.0019169901896747,0.0
c2,ILP-QMC,0.5,6.2999999999999865,-0.0018302080862522,0.0
c2,ILP-QMC,0.5,6.349999999999987,-0.00174745825983,0.0
c2,ILP-QMC,0.5,6.399999999999986,-0.0016685425363025,0.0
c2,ILP-QMC,0.5,6.449999999999987,-0.0015932730975753,0.0
c2,ILP-QMC,0.5,6.499999999999986,-0.0015214719304044,0.0
c2,ILP-QMC,0.5,6.5499999999999865,-0.0014529703008028,0.0
c2,ILP-QMC,0.5,6.599999999999985,-0.00138760825374,0.0
c2,ILP-QMC,0.5,6.649999999999986,-0.001325234137707,0.0
c2,ILP-QMC,0.5,6.699999999999985,-0.0012657041534671,0.0
c2,ILP-QMC,0.5,6.749999999999986,-0.0012088819263071,0.0
c2,ILP-QMC,0.5,6.799999999999985,-0.0011546381009601,0.0
c2,ILP-QMC,0.5,6.849999999999985,-0.0011028499582899,0.0
c2,ILP-QMC,0.5,6.899999999999984,-0.0010534010528875,0.0
c2,ILP-QMC,0.5,6.949999999999985,-0.0010061808705774,0.0
c2,ILP-QMC,0.5,6.999999999999984,-0.0009610845049694,0.0
c2,ILP-QMC,0.5,7.049999999999985,-0.0009180123520673,0.0
c2,ILP-QMC,0.5,7.099999999999984,-0.0008768698220622,0.0
c2,ILP-QMC,0.5,7.149999999999984,-0.0008375670673927,0.0
c2,ILP-QMC,0.5,7.199999999999983,-0.0008000187262151,0.0
c2,ILP-QMC,0.5,7.249999999999984,-0.0007641436804499,0.0
c2,ILP-QMC,0.5,7.299999999999983,-0.0007298648275853,0.0
c2,ILP-QMC,0.5,7.349999999999984,-0.0006971088654852,0.0
c2,ILP-QMC,0.5,7.399999999999983,-0.0006658060894348,0.0
c2,ILP-QMC,0.5,7.449999999999983,-0.0006358902007725,0.0
c2,ILP-QMC,0.5,7.499999999999982,-0.00060729812638,0.0
c2,ILP-QMC,0.5,7.549999999999983,-0.0005799698484345,0.0
c2,ILP-QMC,0.5,7.599999999999982,-0.0005538482438396,0.0
c2,ILP-QMC,0.5,7.649999999999983,-0.0005288789327071,0.0
c2,ILP-QMC,0.5,7.699999999999981,-0.0005050101354351,0.0
c2,ILP-QMC,0.5,7.749999999999982,-0.0004821925378024,0.0
c2,ILP-QMC,0.5,7.799999999999981,-0.0004603791636625,0.0
c2,ILP-QMC,0.5,7.849999999999982,-0.0004395252547473,0.0
c2,ILP-QMC,0.5,7.899999999999981,-0.0004195881571575,0.0
c2,ILP-QMC,0.5,7.949999999999981,-0.0004005272141993,0.0
c2,ILP-QMC,0.5,7.9999999999999805,-0.0003823036651224,0.0
c2,ILP-QMC,0.5,8.049999999999981,-0.0003648805494398,0.0
c2,ILP-QMC,0.66667,2.6,0.1887907473127903,0.0
c2,ILP-QMC,0.66667,2.65,0.1524864905219427,0.0
c2,ILP-QMC,0.66667,2.7,0.1220189673656628,0.0
c2,ILP-QMC,0.66667,2.75,0.0965025310726854,0.0
c2,ILP-QMC,0.66667,2.7999999999999994,0.0751823997805285,0.0
c2,ILP-QMC,0.66667,2.849999999999999,0.0574156417027849,0.0
c2,ILP-QMC,0.66667,2.899999999999999,0.0426548827142978,0.0
c2,ILP-QMC,0.66667,2.949999999999999,0.0304343533287498,0.0
c2,ILP-QMC,0.66667,2.9999999999999987,0.0203579445310122,0.0
c2,ILP-QMC,0.66667,3.0499999999999985,0.0120889875609453,0.0
c2,ILP-QMC,0.66667,3.0999999999999983,0.0053415123293998,0.0
c2,ILP-QMC,0.66667,3.149999999999998,-0.0001272265829825,0.0
c2,ILP-QMC,0.66667,3.199999999999998,-0.0045231377718,0.0
c2,ILP-QMC,0.66667,3.249999999999998,-0.0080207505579377,0.0
c2,ILP-QMC,0.66667,3.2999999999999976,-0.0107678760516014,0.0
c2,ILP-QMC,0.66667,3.349999999999997,-0.0128895865535376,0.0
c2,ILP-QMC,0.66667,3.399999999999997,-0.0144916117727698,0.0
c2,ILP-QMC,0.66667,3.449999999999997,-0.0156632362854027,0.0
c2,ILP-QMC,0.66667,3.499999999999997,-0.0164797705804371,0.0
c2,ILP-QMC,0.66667,3.5499999999999967,-0.0170046576639002,0.0
c2,ILP-QMC,0.66667,3.5999999999999965,-0.0172912682866277,0.0
c2,ILP-QMC,0.66667,3.649999999999997,-0.01738443021922,0.0
c2,ILP-QMC,0.66667,3.699999999999996,-0.0173217304435802,0.0
c2,ILP-QMC,0.66667,3.749999999999996,-0.0171346235115503,0.0
c2,ILP-QMC,0.66667,3.799999999999996,-0.0168493745056403,0.0
c2,ILP-QMC,0.66667,3.849999999999996,-0.0164878609116296,0.0
c2,ILP-QMC,0.66667,3.899999999999996,-0.0160682541797028,0.0
c2,ILP-QMC,0.66667,3.9499999999999953,-0.0156055987262027,0.0
c2,ILP-QMC,0.66667,3.999999999999995,-0.0151123035392464,0.0
c2,ILP-QMC,0.66667,4.049999999999995,-0.0145985593364752,0.0
c2,ILP-QMC,0.66667,4.099999999999994,-0.0140726923285399,0.0
c2,ILP-QMC,0.66667,4.149999999999995,-0.0135414640217703,0.0
c2,ILP-QMC,0.66667,4.199999999999994,-0.0130103251082696,0.0
c2,ILP-QMC,0.66667,4.249999999999995,-0.0124836303080027,0.0
c2,ILP-QMC,0.66667,4.299999999999994,-0.0119648200158222,0.0
c2,ILP-QMC,0.66667,4.349999999999994,-0.0114565737424223,0.0
c2,ILP-QMC,0.66667,4.399999999999993,-0.0109609396003298,0.0
c2,ILP-QMC,0.66667,4.449999999999994,-0.0104794434560302,0.0
c2,ILP-QMC,0.66667,4.499999999999993,-0.0100131808317547,0.0
c2,ILP-QMC,0.66667,4.549999999999994,-0.0095628941815197,0.0
c2,ILP-QMC,0.66667,4.5999999999999925,-0.009129037774775,0.0
c2,ILP-QMC,0.66667,4.649999999999993,-0.0087118320871502,0.0
c2,ILP-QMC,0.66667,4.699999999999992,-0.0083113093132727,0.0
c2,ILP-QMC,0.66667,4.749999999999993,-0.0079273513741453,0.0
c2,ILP-QMC,0.66667,4.799999999999992,-0.0075597215848421,0.0
c2,ILP-QMC,0.66667,4.8499999999999925,-0.007208090972365,0.0
c2,ILP-QMC,0.66667,4.899999999999992,-0.0068720600835696,0.0
c2,ILP-QMC,0.66667,4.949999999999992,-0.0065511769955426,0.0
c2,ILP-QMC,0.66667,4.999999999999991,-0.0062449521322349,0.0
c2,ILP-QMC,0.66667,5.049999999999992,-0.005952870398862,0.0
c2,ILP-QMC,0.66667,5.099999999999991,-0.0056744010670302,0.0
c2,ILP-QMC,0.66667,5.149999999999992,-0.0054090057769,0.0
c2,ILP-QMC,0.66667,5.19999999999999,-0.0051561449659427,0.0
c2,ILP-QMC,0.66667,5.249999999999991,-0.0049152829857925,0.0
c2,ILP-QMC,0.66667,5.29999999999999,-0.0046858921277728,0.0
c2,ILP-QMC,0.66667,5.349999999999991,-0.0044674557430752,0.0
c2,ILP-QMC,0.66667,5.39999999999999,-0.00425947061417,0.0
c2,ILP-QMC,0.66667,5.44999999999999,-0.0040614487091445,0.0
c2,ILP-QMC,0.66667,5.499999999999989,-0.0038729184295247,0.0
c2,ILP-QMC,0.66667,5.54999999999999,-0.0036934254444025,0.0
c2,ILP-QMC,0.66667,5.599999999999989,-0.003522533188482,0.0
c2,ILP-QMC,0.66667,5.64999999999999,-0.0033598230889824,0.0
c2,ILP-QMC,0.66667,5.699999999999989,-0.0032048945755551,0.0
c2,ILP-QMC,0.66667,5.749999999999989,-0.0030573649182796,0.0
c2,ILP-QMC,0.66667,5.799999999999988,-0.0029168689311296,0.0
c2,ILP-QMC,0.66667,5.849999999999989,-0.0027830585719152,0.0
c2,ILP-QMC,0.66667,5.899999999999988,-0.0026556024642472,0.0
c2,ILP-QMC,0.66667,5.949999999999989,-0.0025341853624896,0.0
c2,ILP-QMC,0.66667,5.999999999999988,-0.00241850757694,0.0
c2,ILP-QMC,0.66667,6.049999999999988,-0.0023082843731714,0.0
c2,ILP-QMC,0.66667,6.099999999999987,-0.0022032453569096,0.0
c2,ILP-QMC,0.66667,6.149999999999988,-0.0021031338534749,0.0
c2,ILP-QMC,0.66667,6.199999999999987,-0.0020077062890928,0.0
c2,ILP-QMC,0.66667,6.249999999999988,-0.0019167315797048,0.0
c2,ILP-QMC,0.66667,6.2999999999999865,-0.0018299905317498,0.0
c2,ILP-QMC,0.66667,6.349999999999987,-0.0017472752582463,0.0
c2,ILP-QMC,0.66667,6.399999999999986,-0.0016683886126998,0.0
c2,ILP-QMC,0.66667,6.449999999999987,-0.0015931436426095,0.0
c2,ILP-QMC,0.66667,6.499999999999986,-0.0015213630638077,0.0
c2,ILP-QMC,0.66667,6.5499999999999865,-0.0014528787563401,0.0
c2,ILP-QMC,0.66667,6.599999999999985,-0.0013875312822948,0.0
c2,ILP-QMC,0.66667,6.649999999999986,-0.00132516942561,0.0
c2,ILP-QMC,0.66667,6.699999999999985,-0.0012656497536998,0.0
c2,ILP-QMC,0.66667,6.749999999999986,-0.0012088362005551,0.0
c2,ILP-QMC,0.66667,6.799999999999985,-0.00115459967079,0.0
c2,ILP-QMC,0.66667,6.849999999999985,-0.0011028176640364,0.0
c2,ILP-QMC,0.66667,6.899999999999984,-0.0010533739190199,0.0
c2,ILP-QMC,0.66667,6.949999999999985,-0.0010061580765423,0.0
c2,ILP-QMC,0.66667,6.999999999999984,-0.0009610653606246,0.0
c2,ILP-QMC,0.66667,7.049999999999985,-0.0009179962770078,0.0
c2,ILP-QMC,0.66667,7.099999999999984,-0.0008768563281922,0.0
c2,ILP-QMC,0.66667,7.149999999999984,-0.0008375557442601,0.0
c2,ILP-QMC,0.66667,7.199999999999983,-0.0008000092286728,0.0
c2,ILP-QMC,0.66667,7.249999999999984,-0.0007641357182546,0.0
c2,ILP-QMC,0.66667,7.299999999999983,-0.0007298581566521,0.0
c2,ILP-QMC,0.66667,7.349999999999984,-0.0006971032805314,0.0
c2,ILP-QMC,0.66667,7.399999999999983,-0.0006658014177975,0.0
c2,ILP-QMC,0.66667,7.449999999999983,-0.0006358862971902,0.0
c2,ILP-QMC,0.66667,7.499999999999982,-0.0006072948686224,0.0
c2,ILP-QMC,0.66667,7.549999999999983,-0.0005799671336275,0.0
c2,ILP-QMC,0.66667,7.599999999999982,-0.0005538459853671,0.0
c2,ILP-QMC,0.66667,7.649999999999983,-0.0005288770576346,0.0
c2,ILP-QMC,0.66667,7.699999999999981,-0.0005050085823121,0.0
c2,ILP-QMC,0.66667,7.749999999999982,-0.0004821912548527,0.0
c2,ILP-QMC,0.66667,7.799999999999981,-0.0004603781072374,0.0
c2,ILP-QMC,0.66667,7.849999999999982,-0.0004395243880326,0.0
c2,ILP-QMC,0.66667,7.899999999999981,-0.0004195874490973,0.0
c2,ILP-QMC,0.66667,7.949999999999981,-0.0004005266385673,0.0
c2,ILP-QMC,0.66667,7.9999999999999805,-0.0003823031997596,0.0
c2,ILP-QMC,0.66667,8.049999999999981,-0.0003648801756126,0.0
bn,ILP-Ouyang,0.0,2.6,0.0763887997813874,0.0
bn,ILP-Ouyang,0.0,2.65,0.0593981531525553,0.0
bn,ILP-Ouyang,0.0,2.7,0.0449514920797629,0.0
bn,ILP-Ouyang,0.0,2.75,0.0326952715281301,0.0
bn,ILP-Ouyang,0.0,2.7999999999999994,0.0223278086356799,0.0
bn,ILP-Ouyang,0.0,2.849999999999999,0.0135902434418628,0.0
bn,ILP-Ouyang,0.0,2.899999999999999,0.0062594288368851,0.0
bn,ILP-Ouyang,0.0,2.949999999999999,0.0001423183902824,0.0
bn,ILP-Ouyang,0.0,2.9999999999999987,-0.0049285160168146,0.0
bn,ILP-Ouyang,0.0,3.0499999999999985,-0.0090985210993599,0.0
bn,ILP-Ouyang,0.0,3.0999999999999983,-0.0124941624108867,0.0
bn,ILP-Ouyang,0.0,3.149999999999998,-0.0152254376245393,0.0
bn,ILP-Ouyang,0.0,3.199999999999998,-0.0173880095175142,0.0
bn,ILP-Ouyang,0.0,3.249999999999998,-0.0190650351522299,0.0
bn,ILP-Ouyang,0.0,3.2999999999999976,-0.0203287469948092,0.0
bn,ILP-Ouyang,0.0,3.349999999999997,-0.021241827521317,0.0
bn,ILP-Ouyang,0.0,3.399999999999997,-0.0218586091177597,0.0
bn,ILP-Ouyang,0.0,3.449999999999997,-0.0222261243019046,0.0
bn,ILP-Ouyang,0.0,3.499999999999997,-0.0223850264846623,0.0
bn,ILP-Ouyang,0.0,3.5499999999999967,-0.0223703979849325,0.0
bn,ILP-Ouyang,0.0,3.5999999999999965,-0.0222124593825867,0.0
bn,ILP-Ouyang,0.0,3.649999999999997,-0.0219371922587843,0.0
bn,ILP-Ouyang,0.0,3.699999999999996,-0.0215668857488218,0.0
bn,ILP-Ouyang,0.0,3.749999999999996,-0.0211206160017196,0.0
bn,ILP-Ouyang,0.0,3.799999999999996,-0.0206146665247723,0.0
bn,ILP-Ouyang,0.0,3.849999999999996,-0.0200628964386968,0.0
bn,ILP-Ouyang,0.0,3.899999999999996,-0.0194770628446798,0.0
bn,ILP-Ouyang,0.0,3.9499999999999953,-0.0188671027843518,0.0
bn,ILP-Ouyang,0.0,3.999999999999995,-0.018241379640032,0.0
bn,ILP-Ouyang,0.0,4.049999999999995,-0.0176068982624446,0.0
bn,ILP-Ouyang,0.0,4.099999999999994,-0.0169694926169823,0.0
bn,ILP-Ouyang,0.0,4.149999999999995,-0.0163339892989293,0.0
bn,ILP-Ouyang,0.0,4.199999999999994,-0.0157043498770175,0.0
bn,ILP-Ouyang,0.0,4.249999999999995,-0.0150837946770749,0.0
bn,ILP-Ouyang,0.0,4.299999999999994,-0.0144749103091523,0.0
bn,ILP-Ouyang,0.0,4.349999999999994,-0.0138797429675747,0.0
bn,ILP-Ouyang,0.0,4.399999999999993,-0.0132998792908347,0.0
bn,ILP-Ouyang,0.0,4.449999999999994,-0.0127365163529749,0.0
bn,ILP-Ouyang,0.0,4.499999999999993,-0.012190522167943,0.0
bn,ILP-Ouyang,0.0,4.549999999999994,-0.0116624879200246,0.0
bn,ILP-Ouyang,0.0,4.5999999999999925,-0.0111527729847917,0.0
bn,ILP-Ouyang,0.0,4.649999999999993,-0.0106615436737493,0.0
bn,ILP-Ouyang,0.0,4.699999999999992,-0.010188806520297,0.0
bn,ILP-Ouyang,0.0,4.749999999999993,-0.0097344368224945,0.0
bn,ILP-Ouyang,0.0,4.799999999999992,-0.0092982030686243,0.0
bn,ILP-Ouyang,0.0,4.8499999999999925,-0.0088797877924298,0.0
bn,ILP-Ouyang,0.0,4.899999999999992,-0.0084788053358222,0.0
bn,ILP-Ouyang,0.0,4.949999999999992,-0.0080948169357348,0.0
bn,ILP-Ouyang,0.0,4.999999999999991,-0.0077273434986198,0.0
bn,ILP-Ouyang,0.0,5.049999999999992,-0.0073758763791422,0.0
bn,ILP-Ouyang,0.0,5.099999999999991,-0.0070398864386369,0.0
bn,ILP-Ouyang,0.0,5.149999999999992,-0.0067188316230799,0.0
bn,ILP-Ouyang,0.0,5.19999999999999,-0.0064121632687967,0.0
bn,ILP-Ouyang,0.0,5.249999999999991,-0.0061193313168272,0.0
bn,ILP-Ouyang,0.0,5.29999999999999,-0.0058397885927847,0.0
bn,ILP-Ouyang,0.0,5.349999999999991,-0.0055729942881646,0.0
bn,ILP-Ouyang,0.0,5.39999999999999,-0.0053184167608524,0.0
bn,ILP-Ouyang,0.0,5.44999999999999,-0.0050755357565748,0.0
bn,ILP-Ouyang,0.0,5.499999999999989,-0.0048438441392724,0.0
bn,ILP-Ouyang,0.0,5.54999999999999,-0.0046228492062825,0.0
bn,ILP-Ouyang,0.0,5.599999999999989,-0.0044120736536799,0.0
bn,ILP-Ouyang,0.0,5.64999999999999,-0.0042110562481374,0.0
bn,ILP-Ouyang,0.0,5.699999999999989,-0.0040193522536018,0.0
bn,ILP-Ouyang,0.0,5.749999999999989,-0.0038365336543293,0.0
bn,ILP-Ouyang,0.0,5.799999999999988,-0.0036621892098143,0.0
bn,ILP-Ouyang,0.0,5.849999999999989,-0.0034959243719923,0.0
bn,ILP-Ouyang,0.0,5.899999999999988,-0.0033373610906775,0.0
bn,ILP-Ouyang,0.0,5.949999999999989,-0.0031861375292647,0.0
bn,ILP-Ouyang,0.0,5.999999999999988,-0.0030419077094672,0.0
bn,ILP-Ouyang,0.0,6.049999999999988,-0.0029043411009492,0.0
bn,ILP-Ouyang,0.0,6.099999999999987,-0.0027731221692324,0.0
bn,ILP-Ouyang,0.0,6.149999999999988,-0.0026479498931424,0.0
bn,ILP-Ouyang,0.0,6.199999999999987,-0.00252853726123,0.0
bn,ILP-Ouyang,0.0,6.249999999999988,-0.0024146107550322,0.0
bn,ILP-Ouyang,0.0,6.2999999999999865,-0.0023059098256572,0.0
bn,ILP-Ouyang,0.0,6.349999999999987,-0.0022021863690824,0.0
bn,ILP-Ouyang,0.0,6.399999999999986,-0.002103204204535,0.0
bn,ILP-Ouyang,0.0,6.449999999999987,-0.0020087385594669,0.0
bn,ILP-Ouyang,0.0,6.499999999999986,-0.0019185755640274,0.0
bn,ILP-Ouyang,0.0,6.5499999999999865,-0.0018325117571569,0.0
bn,ILP-Ouyang,0.0,6.599999999999985,-0.0017503536061225,0.0
bn,ILP-Ouyang,0.0,6.649999999999986,-0.0016719170407073,0.0
bn,ILP-Ouyang,0.0,6.699999999999985,-0.0015970270030374,0.0
bn,ILP-Ouyang,0.0,6.749999999999986,-0.0015255170136319,0.0
bn,ILP-Ouyang,0.0,6.799999999999985,-0.0014572287540923,0.0
bn,ILP-Ouyang,0.0,6.849999999999985,-0.001392011666577,0.0
bn,ILP-Ouyang,0.0,6.899999999999984,-0.0013297225700821,0.0
bn,ILP-Ouyang,0.0,6.949999999999985,-0.0012702252933998,0.0
bn,ILP-Ouyang,0.0,6.999999999999984,-0.0012133903244668,0.0
bn,ILP-Ouyang,0.0,7.049999999999985,-0.0011590944758417,0.0
bn,ILP-Ouyang,0.0,7.099999999999984,-0.0011072205658244,0.0
bn,ILP-Ouyang,0.0,7.149999999999984,-0.0010576571148668,0.0
bn,ILP-Ouyang,0.0,7.199999999999983,-0.0010102980566921,0.0
bn,ILP-Ouyang,0.0,7.249999999999984,-0.000965042463668,0.0
bn,ILP-Ouyang,0.0,7.299999999999983,-0.0009217942858548,0.0
bn,ILP-Ouyang,0.0,7.349999999999984,-0.0008804621031943,0.0
bn,ILP-Ouyang,0.0,7.399999999999983,-0.0008409588903095,0.0
bn,ILP-Ouyang,0.0,7.449999999999983,-0.0008032017933121,0.0
bn,ILP-Ouyang,0.0,7.499999999999982,-0.0007671119181296,0.0
bn,ILP-Ouyang,0.0,7.549999999999983,-0.0007326141298094,0.0
bn,ILP-Ouyang,0.0,7.599999999999982,-0.0006996368622349,0.0
bn,ILP-Ouyang,0.0,7.649999999999983,-0.0006681119378217,0.0
bn,ILP-Ouyang,0.0,7.699999999999981,-0.0006379743966293,0.0
bn,ILP-Ouyang,0.0,7.749999999999982,-0.000609162334455,0.0
bn,ILP-Ouyang,0.0,7.799999999999981,-0.0005816167494518,0.0
bn,ILP-Ouyang,0.0,7.849999999999982,-0.0005552813967923,0.0
bn,ILP-Ouyang,0.0,7.899999999999981,-0.0005301026509947,0.0
bn,ILP-Ouyang,0.0,7.949999999999981,-0.000506029375507,0.0
bn,ILP-Ouyang,0.0,7.9999999999999805,-0.0004830127991768,0.0
bn,ILP-Ouyang,0.0,8.049999999999981,-0.0004610063992043,0.0
bn,ILP-Ouyang,0.16667,2.6,0.0518865057765056,0.0
bn,ILP-Ouyang,0.16667,2.65,0.0380180161502501,0.0
bn,ILP-Ouyang,0.16667,2.7,0.0263007699592607,0.0
bn,ILP-Ouyang,0.16667,2.75,0.0164296575411553,0.0
bn,ILP-Ouyang,0.16667,2.7999999999999994,0.0081458167410302,0.0
bn,ILP-Ouyang,0.16667,2.849999999999999,0.0012280161291053,0.0
bn,ILP-Ouyang,0.16667,2.899999999999999,-0.0045138993687974,0.0
bn,ILP-Ouyang,0.16667,2.949999999999999,-0.0092440674269793,0.0
bn,ILP-Ouyang,0.16667,2.9999999999999987,-0.0131045870612025,0.0
bn,ILP-Ouyang,0.16667,3.0499999999999985,-0.0162187116459398,0.0
bn,ILP-Ouyang,0.16667,3.0999999999999983,-0.0186934617596792,0.0
bn,ILP-Ouyang,0.16667,3.149999999999998,-0.0206218006790921,0.0
bn,ILP-Ouyang,0.16667,3.199999999999998,-0.0220844722138293,0.0
bn,ILP-Ouyang,0.16667,3.249999999999998,-0.0231515713327548,0.0
bn,ILP-Ouyang,0.16667,3.2999999999999976,-0.0238838983159119,0.0
bn,ILP-Ouyang,0.16667,3.349999999999997,-0.024334133851867,0.0
bn,ILP-Ouyang,0.16667,3.399999999999997,-0.0245478634377098,0.0
bn,ILP-Ouyang,0.16667,3.449999999999997,-0.0245644731839496,0.0
bn,ILP-Ouyang,0.16667,3.499999999999997,-0.0244179347230968,0.0
bn,ILP-Ouyang,0.16667,3.5499999999999967,-0.0241374937425344,0.0
bn,ILP-Ouyang,0.16667,3.5999999999999965,-0.0237482743014423,0.0
bn,ILP-Ouyang,0.16667,3.649999999999997,-0.0232718092833943,0.0
bn,ILP-Ouyang,0.16667,3.699999999999996,-0.0227265059085022,0.0
bn,ILP-Ouyang,0.16667,3.749999999999996,-0.0221280540698369,0.0
bn,ILP-Ouyang,0.16667,3.799999999999996,-0.0214897842945269,0.0
bn,ILP-Ouyang,0.16667,3.849999999999996,-0.0208229813120119,0.0
bn,ILP-Ouyang,0.16667,3.899999999999996,-0.02013715850729,0.0
bn,ILP-Ouyang,0.16667,3.9499999999999953,-0.0194402979233396,0.0
bn,ILP-Ouyang,0.16667,3.999999999999995,-0.018739059938027,0.0
bn,ILP-Ouyang,0.16667,4.049999999999995,-0.0180389662652142,0.0
bn,ILP-Ouyang,0.16667,4.099999999999994,-0.0173445595085599,0.0
bn,ILP-Ouyang,0.16667,4.149999999999995,-0.0166595421226292,0.0
bn,ILP-Ouyang,0.16667,4.199999999999994,-0.0159868973038319,0.0
bn,ILP-Ouyang,0.16667,4.249999999999995,-0.0153289940386622,0.0
bn,ILP-Ouyang,0.16667,4.299999999999994,-0.0146876782744795,0.0
bn,ILP-Ouyang,0.16667,4.349999999999994,-0.0140643519453798,0.0
bn,ILP-Ouyang,0.16667,4.399999999999993,-0.0134600413790595,0.0
bn,ILP-Ouyang,0.16667,4.449999999999994,-0.0128754564275617,0.0
bn,ILP-Ouyang,0.16667,4.499999999999993,-0.0123110415025822,0.0
bn,ILP-Ouyang,0.16667,4.549999999999994,-0.0117670195524572,0.0
bn,ILP-Ouyang,0.16667,4.5999999999999925,-0.0112434298912598,0.0
bn,ILP-Ouyang,0.16667,4.649999999999993,-0.0107401606781749,0.0
bn,ILP-Ouyang,0.16667,4.699999999999992,-0.0102569767467475,0.0
bn,ILP-Ouyang,0.16667,4.749999999999993,-0.0097935433962419,0.0
bn,ILP-Ouyang,0.16667,4.799999999999992,-0.009349446680817,0.0
bn,ILP-Ouyang,0.16667,4.8499999999999925,-0.0089242106645697,0.0
bn,ILP-Ouyang,0.16667,4.899999999999992,-0.0085173120513095,0.0
bn,ILP-Ouyang,0.16667,4.949999999999992,-0.0081281925456222,0.0
bn,ILP-Ouyang,0.16667,4.999999999999991,-0.0077562692562249,0.0
bn,ILP-Ouyang,0.16667,5.049999999999992,-0.0074009434123398,0.0
bn,ILP-Ouyang,0.16667,5.099999999999991,-0.0070616076287643,0.0
bn,ILP-Ouyang,0.16667,5.149999999999992,-0.0067376519244968,0.0
bn,ILP-Ouyang,0.16667,5.19999999999999,-0.0064284686728397,0.0
bn,ILP-Ouyang,0.16667,5.249999999999991,-0.0061334566373947,0.0
bn,ILP-Ouyang,0.16667,5.29999999999999,-0.0058520242277841,0.0
bn,ILP-Ouyang,0.16667,5.349999999999991,-0.0055835920909697,0.0
bn,ILP-Ouyang,0.16667,5.39999999999999,-0.0053275951384117,0.0
bn,ILP-Ouyang,0.16667,5.44999999999999,-0.0050834840956444,0.0
bn,ILP-Ouyang,0.16667,5.499999999999989,-0.0048507266489545,0.0
bn,ILP-Ouyang,0.16667,5.54999999999999,-0.0046288082535523,0.0
bn,ILP-Ouyang,0.16667,5.599999999999989,-0.0044172326585822,0.0
bn,ILP-Ouyang,0.16667,5.64999999999999,-0.0042155221965147,0.0
bn,ILP-Ouyang,0.16667,5.699999999999989,-0.0040232178777568,0.0
bn,ILP-Ouyang,0.16667,5.749999999999989,-0.0038398793253024,0.0
bn,ILP-Ouyang,0.16667,5.799999999999988,-0.0036650845793149,0.0
bn,ILP-Ouyang,0.16667,5.849999999999989,-0.0034984297969842,0.0
bn,ILP-Ouyang,0.16667,5.899999999999988,-0.0033395288692616,0.0
bn,ILP-Ouyang,0.16667,5.949999999999989,-0.0031880129728119,0.0
bn,ILP-Ouyang,0.16667,5.999999999999988,-0.0030435300725919,0.0
bn,ILP-Ouyang,0.16667,6.049999999999988,-0.0029057443881299,0.0
bn,ILP-Ouyang,0.16667,6.099999999999987,-0.0027743358343697,0.0
bn,ILP-Ouyang,0.16667,6.149999999999988,-0.0026489994462499,0.0
bn,ILP-Ouyang,0.16667,6.199999999999987,-0.0025294447945194,0.0
bn,ILP-Ouyang,0.16667,6.249999999999988,-0.0024153953990673,0.0
bn,ILP-Ouyang,0.16667,6.2999999999999865,-0.0023065881448545,0.0
bn,ILP-Ouyang,0.16667,6.349999999999987,-0.002202772704587,0.0
bn,ILP-Ouyang,0.16667,6.399999999999986,-0.0021037109714443,0.0
bn,ILP-Ouyang,0.16667,6.449999999999987,-0.0020091765044849,0.0
bn,ILP-Ouyang,0.16667,6.499999999999986,-0.0019189539887518,0.0
bn,ILP-Ouyang,0.16667,6.5499999999999865,-0.0018328387116195,0.0
bn,ILP-Ouyang,0.16667,6.599999999999985,-0.0017506360564993,0.0
bn,ILP-Ouyang,0.16667,6.649999999999986,-0.0016721610146372,0.0
bn,ILP-Ouyang,0.16667,6.699999999999985,-0.0015972377155444,0.0
bn,ILP-Ouyang,0.16667,6.749999999999986,-0.0015256989762049,0.0
bn,ILP-Ouyang,0.16667,6.799999999999985,-0.0014573858691919,0.0
bn,ILP-Ouyang,0.16667,6.849999999999985,-0.0013921473094917,0.0
bn,ILP-Ouyang,0.16667,6.899999999999984,-0.001329839659828,0.0
bn,ILP-Ouyang,0.16667,6.949999999999985,-0.0012703263541045,0.0
bn,ILP-Ouyang,0.16667,6.999999999999984,-0.001213477538557,0.0
bn,ILP-Ouyang,0.16667,7.049999999999985,-0.0011591697300774,0.0
bn,ILP-Ouyang,0.16667,7.099999999999984,-0.0011072854911846,0.0
bn,ILP-Ouyang,0.16667,7.149999999999984,-0.0010577131210718,0.0
bn,ILP-Ouyang,0.16667,7.199999999999983,-0.0010103463620971,0.0
bn,ILP-Ouyang,0.16667,7.249999999999984,-0.0009650841211268,0.0
bn,ILP-Ouyang,0.16667,7.299999999999983,-0.0009218302051099,0.0
bn,ILP-Ouyang,0.16667,7.349999999999984,-0.0008804930702668,0.0
bn,ILP-Ouyang,0.16667,7.399999999999983,-0.0008409855842419,0.0
bn,ILP-Ouyang,0.16667,7.449999999999983,-0.000803224800685,0.0
bn,ILP-Ouyang,0.16667,7.499999999999982,-0.0007671317456123,0.0
bn,ILP-Ouyang,0.16667,7.549999999999983,-0.000732631214988,0.0
bn,ILP-Ouyang,0.16667,7.599999999999982,-0.0006996515829973,0.0
bn,ILP-Ouyang,0.16667,7.649999999999983,-0.0006681246204545,0.0
bn,ILP-Ouyang,0.16667,7.699999999999981,-0.0006379853228279,0.0
bn,ILP-Ouyang,0.16667,7.749999999999982,-0.0006091717473717,0.0
bn,ILP-Ouyang,0.16667,7.799999999999981,-0.000581624858932,0.0
bn,ILP-Ouyang,0.16667,7.849999999999982,-0.0005552883838975,0.0
bn,ILP-Ouyang,0.16667,7.899999999999981,-0.0005301086719295,0.0
bn,ILP-Ouyang,0.16667,7.949999999999981,-0.0005060345650171,0.0
bn,ILP-Ouyang,0.16667,7.9999999999999805,-0.000483017273468,0.0
bn,ILP-Ouyang,0.16667,8.049999999999981,-0.0004610102584745,0.0
bn,ILP-Ouyang,0.33333,2.6,0.0293670079623904,0.0
bn,ILP-Ouyang,0.33333,2.65,0.0181710192418851,0.0
bn,ILP-Ouyang,0.33333,2.7,0.0088405027116778,0.0
bn,ILP-Ouyang,0.33333,2.75,0.0010911843304182,0.0
bn,ILP-Ouyang,0.33333,2.7999999999999994,-0.0053130478779443,0.0
bn,ILP-Ouyang,0.33333,2.849999999999999,-0.0105703121970348,0.0
bn,ILP-Ouyang,0.33333,2.899999999999999,-0.014848326759715,0.0
bn,ILP-Ouyang,0.33333,2.949999999999999,-0.0182900870581823,0.0
bn,ILP-Ouyang,0.33333,2.9999999999999987,-0.0210181629498045,0.0
bn,ILP-Ouyang,0.33333,3.0499999999999985,-0.0231380126415494,0.0
bn,ILP-Ouyang,0.33333,3.0999999999999983,-0.0247405947928918,0.0
bn,ILP-Ouyang,0.33333,3.149999999999998,-0.025904472765748,0.0
bn,ILP-Ouyang,0.33333,3.199999999999998,-0.0266975437230323,0.0
bn,ILP-Ouyang,0.33333,3.249999999999998,-0.0271784835539925,0.0
bn,ILP-Ouyang,0.33333,3.2999999999999976,-0.0273979707269571,0.0
bn,ILP-Ouyang,0.33333,3.349999999999997,-0.0273997336777593,0.0
bn,ILP-Ouyang,0.33333,3.399999999999997,-0.0272214540605322,0.0
bn,ILP-Ouyang,0.33333,3.449999999999997,-0.0268955499627399,0.0
bn,ILP-Ouyang,0.33333,3.499999999999997,-0.0264498575954599,0.0
bn,ILP-Ouyang,0.33333,3.5499999999999967,-0.025908226089248,0.0
bn,ILP-Ouyang,0.33333,3.5999999999999965,-0.0252910372611019,0.0
bn,ILP-Ouyang,0.33333,3.649999999999997,-0.0246156601889868,0.0
bn,ILP-Ouyang,0.33333,3.699999999999996,-0.02389684889304,0.0
bn,ILP-Ouyang,0.33333,3.749999999999996,-0.02314709022178,0.0
bn,ILP-Ouyang,0.33333,3.799999999999996,-0.0223769080760396,0.0
bn,ILP-Ouyang,0.33333,3.849999999999996,-0.021595129307717,0.0
bn,ILP-Ouyang,0.33333,3.899999999999996,-0.0208091159616996,0.0
bn,ILP-Ouyang,0.33333,3.9499999999999953,-0.0200249679580197,0.0
bn,ILP-Ouyang,0.33333,3.999999999999995,-0.0192476998177699,0.0
bn,ILP-Ouyang,0.33333,4.049999999999995,-0.0184813946061872,0.0
bn,ILP-Ouyang,0.33333,4.099999999999994,-0.0177293378892846,0.0
bn,ILP-Ouyang,0.33333,4.149999999999995,-0.0169941341685948,0.0
bn,ILP-Ouyang,0.33333,4.199999999999994,-0.0162778079659098,0.0
bn,ILP-Ouyang,0.33333,4.249999999999995,-0.0155818914711174,0.0
bn,ILP-Ouyang,0.33333,4.299999999999994,-0.0149075004377019,0.0
bn,ILP-Ouyang,0.33333,4.349999999999994,-0.0142553998080368,0.0
bn,ILP-Ouyang,0.33333,4.399999999999993,-0.0136260603718421,0.0
bn,ILP-Ouyang,0.33333,4.449999999999994,-0.0130197076029823,0.0
bn,ILP-Ouyang,0.33333,4.499999999999993,-0.0124363636801323,0.0
bn,ILP-Ouyang,0.33333,4.549999999999994,-0.0118758835734773,0.0
bn,ILP-Ouyang,0.33333,4.5999999999999925,-0.0113379859707674,0.0
bn,ILP-Ouyang,0.33333,4.649999999999993,-0.0108222797201342,0.0
bn,ILP-Ouyang,0.33333,4.699999999999992,-0.010328286382542,0.0
bn,ILP-Ouyang,0.33333,4.749999999999993,-0.0098554594123045,0.0
bn,ILP-Ouyang,0.33333,4.799999999999992,-0.0094032004187223,0.0
bn,ILP-Ouyang,0.33333,4.8499999999999925,-0.0089708729043094,0.0
bn,ILP-Ouyang,0.33333,4.899999999999992,-0.0085578138245923,0.0
bn,ILP-Ouyang,0.33333,4.949999999999992,-0.0081633432701497,0.0
bn,ILP-Ouyang,0.33333,4.999999999999991,-0.007786772532655,0.0
bn,ILP-Ouyang,0.33333,5.049999999999992,-0.0074274107826575,0.0
bn,ILP-Ouyang,0.33333,5.099999999999991,-0.0070845705570148,0.0
bn,ILP-Ouyang,0.33333,5.149999999999992,-0.0067575722277695,0.0
bn,ILP-Ouyang,0.33333,5.19999999999999,-0.0064457476015169,0.0
bn,ILP-Ouyang,0.33333,5.249999999999991,-0.0061484427783193,0.0
bn,ILP-Ouyang,0.33333,5.29999999999999,-0.0058650203819246,0.0
bn,ILP-Ouyang,0.33333,5.349999999999991,-0.0055948612577525,0.0
bn,ILP-Ouyang,0.33333,5.39999999999999,-0.0053373657220445,0.0
bn,ILP-Ouyang,0.33333,5.44999999999999,-0.0050919544339649,0.0
bn,ILP-Ouyang,0.33333,5.499999999999989,-0.0048580689524397,0.0
bn,ILP-Ouyang,0.33333,5.54999999999999,-0.0046351720308575,0.0
bn,ILP-Ouyang,0.33333,5.599999999999989,-0.004422747695183,0.0
bn,ILP-Ouyang,0.33333,5.64999999999999,-0.0042203011444419,0.0
bn,ILP-Ouyang,0.33333,5.699999999999989,-0.0040273585069119,0.0
bn,ILP-Ouyang,0.33333,5.749999999999989,-0.0038434664803892,0.0
bn,ILP-Ouyang,0.33333,5.799999999999988,-0.0036681918806245,0.0
bn,ILP-Ouyang,0.33333,5.849999999999989,-0.0035011211184494,0.0
bn,ILP-Ouyang,0.33333,5.899999999999988,-0.0033418596227843,0.0
bn,ILP-Ouyang,0.33333,5.949999999999989,-0.0031900312241299,0.0
bn,ILP-Ouyang,0.33333,5.999999999999988,-0.0030452775106848,0.0
bn,ILP-Ouyang,0.33333,6.049999999999988,-0.002907257167295,0.0
bn,ILP-Ouyang,0.33333,6.099999999999987,-0.0027756453056069,0.0
bn,ILP-Ouyang,0.33333,6.149999999999988,-0.0026501327924322,0.0
bn,ILP-Ouyang,0.33333,6.199999999999987,-0.0025304255819618,0.0
bn,ILP-Ouyang,0.33333,6.249999999999988,-0.0024162440564348,0.0
bn,ILP-Ouyang,0.33333,6.2999999999999865,-0.0023073223789449,0.0
bn,ILP-Ouyang,0.33333,6.349999999999987,-0.0022034078612698,0.0
bn,ILP-Ouyang,0.33333,6.399999999999986,-0.0021042603489496,0.0
bn,ILP-Ouyang,0.33333,6.449999999999987,-0.0020096516253111,0.0
bn,ILP-Ouyang,0.33333,6.499999999999986,-0.0019193648356417,0.0
bn,ILP-Ouyang,0.33333,6.5499999999999865,-0.0018331939323168,0.0
bn,ILP-Ouyang,0.33333,6.599999999999985,-0.0017509431414017,0.0
bn,ILP-Ouyang,0.33333,6.649999999999986,-0.0016724264509297,0.0
bn,ILP-Ouyang,0.33333,6.699999999999985,-0.0015974671208773,0.0
bn,ILP-Ouyang,0.33333,6.749999999999986,-0.0015258972146767,0.0
bn,ILP-Ouyang,0.33333,6.799999999999985,-0.0014575571519097,0.0
bn,ILP-Ouyang,0.33333,6.849999999999985,-0.0013922952817821,0.0
bn,ILP-Ouyang,0.33333,6.899999999999984,-0.0013299674768667,0.0
bn,ILP-Ouyang,0.33333,6.949999999999985,-0.0012704367464868,0.0
bn,ILP-Ouyang,0.33333,6.999999999999984,-0.0012135728691324,0.0
bn,ILP-Ouyang,0.33333,7.049999999999985,-0.0011592520432079,0.0
bn,ILP-Ouyang,0.33333,7.099999999999984,-0.0011073565554324,0.0
bn,ILP-Ouyang,0.33333,7.149999999999984,-0.0010577744661892,0.0
bn,ILP-Ouyang,0.33333,7.199999999999983,-0.0010103993110748,0.0
bn,ILP-Ouyang,0.33333,7.249999999999984,-0.0009651298179624,0.0
bn,ILP-Ouyang,0.33333,7.299999999999983,-0.0009218696388648,0.0
bn,ILP-Ouyang,0.33333,7.349999999999984,-0.0008805270958971,0.0
bn,ILP-Ouyang,0.33333,7.399999999999983,-0.000841014940657,0.0
bn,ILP-Ouyang,0.33333,7.449999999999983,-0.0008032501263697,0.0
bn,ILP-Ouyang,0.33333,7.499999999999982,-0.0007671535921698,0.0
bn,ILP-Ouyang,0.33333,7.549999999999983,-0.0007326500588673,0.0
bn,ILP-Ouyang,0.33333,7.599999999999982,-0.000699667835657,0.0
bn,ILP-Ouyang,0.33333,7.649999999999983,-0.0006681386371596,0.0
bn,ILP-Ouyang,0.33333,7.699999999999981,-0.0006379974102648,0.0
bn,ILP-Ouyang,0.33333,7.749999999999982,-0.0006091821702423,0.0
bn,ILP-Ouyang,0.33333,7.799999999999981,-0.0005816338456643,0.0
bn,ILP-Ouyang,0.33333,7.849999999999982,-0.0005552961315817,0.0
bn,ILP-Ouyang,0.33333,7.899999999999981,-0.0005301153505721,0.0
bn,ILP-Ouyang,0.33333,7.949999999999981,-0.0005060403212295,0.0
bn,ILP-Ouyang,0.33333,7.9999999999999805,-0.0004830222336593,0.0
bn,ILP-Ouyang,0.33333,8.049999999999981,-0.0004610145316119,0.0
bn,ILP-Ouyang,0.66667,2.6,0.0846148864082554,0.0
bn,ILP-Ouyang,0.66667,2.65,0.0659526801696781,0.0
bn,ILP-Ouyang,0.66667,2.7,0.0501992408566875,0.0
bn,ILP-Ouyang,0.66667,2.75,0.0369128471348849,0.0
bn,ILP-Ouyang,0.66667,2.7999999999999994,0.0257273635062924,0.0
bn,ILP-Ouyang,0.66667,2.849999999999999,0.016336341980315,0.0
bn,ILP-Ouyang,0.66667,2.899999999999999,0.0084810415291656,0.0
bn,ILP-Ouyang,0.66667,2.949999999999999,0.0019414193814775,0.0
bn,ILP-Ouyang,0.66667,2.9999999999999987,-0.0034707072991349,0.0
bn,ILP-Ouyang,0.66667,3.0499999999999985,-0.0079169386277246,0.0
bn,ILP-Ouyang,0.66667,3.0999999999999983,-0.0115364460726423,0.0
bn,ILP-Ouyang,0.66667,3.149999999999998,-0.0144493093567197,0.0
bn,ILP-Ouyang,0.66667,3.199999999999998,-0.0167592475417572,0.0
bn,ILP-Ouyang,0.66667,3.249999999999998,-0.0185558904641824,0.0
bn,ILP-Ouyang,0.66667,3.2999999999999976,-0.0199166926928473,0.0
bn,ILP-Ouyang,0.66667,3.349999999999997,-0.0209085627330747,0.0
bn,ILP-Ouyang,0.66667,3.399999999999997,-0.0215892604749798,0.0
bn,ILP-Ouyang,0.66667,3.449999999999997,-0.0220086025561645,0.0
bn,ILP-Ouyang,0.66667,3.499999999999997,-0.0222095061656597,0.0
bn,ILP-Ouyang,0.66667,3.5499999999999967,-0.0222288954104943,0.0
bn,ILP-Ouyang,0.66667,3.5999999999999965,-0.0220984897622997,0.0
bn,ILP-Ouyang,0.66667,3.649999999999997,-0.0218454906968448,0.0
bn,ILP-Ouyang,0.66667,3.699999999999996,-0.0214931800464519,0.0
bn,ILP-Ouyang,0.66667,3.749999999999996,-0.0210614415536767,0.0
bn,ILP-Ouyang,0.66667,3.799999999999996,-0.0205672154815097,0.0
bn,ILP-Ouyang,0.66667,3.849999999999996,-0.0200248947932895,0.0
bn,ILP-Ouyang,0.66667,3.899999999999996,-0.0194466702929423,0.0
bn,ILP-Ouyang,0.66667,3.9499999999999953,-0.0188428311636572,0.0
bn,ILP-Ouyang,0.66667,3.999999999999995,-0.01822202652649,0.0
bn,ILP-Ouyang,0.66667,4.049999999999995,-0.0175914929348675,0.0
bn,ILP-Ouyang,0.66667,4.099999999999994,-0.0169572521077343,0.0
bn,ILP-Ouyang,0.66667,4.149999999999995,-0.0163242826693945,0.0
bn,ILP-Ouyang,0.66667,4.199999999999994,-0.0156966691963322,0.0
bn,ILP-Ouyang,0.66667,4.249999999999995,-0.0150777314615995,0.0
bn,ILP-Ouyang,0.66667,4.299999999999994,-0.0144701364080246,0.0
bn,ILP-Ouyang,0.66667,4.349999999999994,-0.0138759950662343,0.0
bn,ILP-Ouyang,0.66667,4.399999999999993,-0.013296946356788,0.0
bn,ILP-Ouyang,0.66667,4.449999999999994,-0.0127342294728194,0.0
bn,ILP-Ouyang,0.66667,4.499999999999993,-0.0121887463265721,0.0
bn,ILP-Ouyang,0.66667,4.549999999999994,-0.0116611153561922,0.0
bn,ILP-Ouyang,0.66667,4.5999999999999925,-0.0111517178252222,0.0
bn,ILP-Ouyang,0.66667,4.649999999999993,-0.0106607376035769,0.0
bn,ILP-Ouyang,0.66667,4.699999999999992,-0.0101881952927822,0.0
bn,ILP-Ouyang,0.66667,4.749999999999993,-0.0097339774480067,0.0
bn,ILP-Ouyang,0.66667,4.799999999999992,-0.0092978615528966,0.0
bn,ILP-Ouyang,0.66667,4.8499999999999925,-0.0088795373186769,0.0
bn,ILP-Ouyang,0.66667,4.899999999999992,-0.0084786248051544,0.0
bn,ILP-Ouyang,0.66667,4.949999999999992,-0.0080946897966445,0.0
bn,ILP-Ouyang,0.66667,4.999999999999991,-0.0077272568094048,0.0
bn,ILP-Ouyang,0.66667,5.049999999999992,-0.0073758200578772,0.0
bn,ILP-Ouyang,0.66667,5.099999999999991,-0.0070398526640325,0.0
bn,ILP-Ouyang,0.66667,5.149999999999992,-0.0067188143565442,0.0
bn,ILP-Ouyang,0.66667,5.19999999999999,-0.0064121578738269,0.0
bn,ILP-Ouyang,0.66667,5.249999999999991,-0.0061193342563923,0.0
bn,ILP-Ouyang,0.66667,5.29999999999999,-0.0058397971891794,0.0
bn,ILP-Ouyang,0.66667,5.349999999999991,-0.0055730065328418,0.0
bn,ILP-Ouyang,0.66667,5.39999999999999,-0.0053184311641247,0.0
bn,ILP-Ouyang,0.66667,5.44999999999999,-0.0050755512291571,0.0
bn,ILP-Ouyang,0.66667,5.499999999999989,-0.0048438598991369,0.0
bn,ILP-Ouyang,0.66667,5.54999999999999,-0.0046228647056496,0.0
bn,ILP-Ouyang,0.66667,5.599999999999989,-0.0044120885219971,0.0
bn,ILP-Ouyang,0.66667,5.64999999999999,-0.0042110702476767,0.0
bn,ILP-Ouyang,0.66667,5.699999999999989,-0.0040193652450692,0.0
bn,ILP-Ouyang,0.66667,5.749999999999989,-0.0038365455703344,0.0
bn,ILP-Ouyang,0.66667,5.799999999999988,-0.0036622000345172,0.0
bn,ILP-Ouyang,0.66667,5.849999999999989,-0.0034959341256044,0.0
bn,ILP-Ouyang,0.66667,5.899999999999988,-0.0033373698177374,0.0
bn,ILP-Ouyang,0.66667,5.949999999999989,-0.0031861452898693,0.0
bn,ILP-Ouyang,0.66667,5.999999999999988,-0.0030419145727673,0.0
bn,ILP-Ouyang,0.66667,6.049999999999988,-0.0029043471404248,0.0
bn,ILP-Ouyang,0.66667,6.099999999999987,-0.0027731274592897,0.0
bn,ILP-Ouyang,0.66667,6.149999999999988,-0.0026479545067568,0.0
bn,ILP-Ouyang,0.66667,6.199999999999987,-0.0025285412683668,0.0
bn,ILP-Ouyang,0.66667,6.249999999999988,-0.0024146142216219,0.0
bn,ILP-Ouyang,0.66667,6.2999999999999865,-0.0023059128130267,0.0
bn,ILP-Ouyang,0.66667,6.349999999999987,-0.0022021889336718,0.0
bn,ILP-Ouyang,0.66667,6.399999999999986,-0.0021032063978418,0.0
bn,ILP-Ouyang,0.66667,6.449999999999987,-0.0020087404281667,0.0
bn,ILP-Ouyang,0.66667,6.499999999999986,-0.0019185771501524,0.0
bn,ILP-Ouyang,0.66667,6.5499999999999865,-0.0018325130983898,0.0
bn,ILP-Ouyang,0.66667,6.599999999999985,-0.0017503547360924,0.0
bn,ILP-Ouyang,0.66667,6.649999999999986,-0.0016719179893147,0.0
bn,ILP-Ouyang,0.66667,6.699999999999985,-0.001597027796782,0.0
bn,ILP-Ouyang,0.66667,6.749999999999986,-0.0015255176759225,0.0
bn,ILP-Ouyang,0.66667,6.799999999999985,-0.0014572293055543,0.0
bn,ILP-Ouyang,0.66667,6.849999999999985,-0.0013920121253345,0.0
bn,ILP-Ouyang,0.66667,6.899999999999984,-0.0013297229520192,0.0
bn,ILP-Ouyang,0.66667,6.949999999999985,-0.0012702256123846,0.0
bn,ILP-Ouyang,0.66667,6.999999999999984,-0.0012133905925875,0.0
bn,ILP-Ouyang,0.66667,7.049999999999985,-0.0011590947035822,0.0
bn,ILP-Ouyang,0.66667,7.099999999999984,-0.0011072207622619,0.0
bn,ILP-Ouyang,0.66667,7.149999999999984,-0.0010576572878173,0.0
bn,ILP-Ouyang,0.66667,7.199999999999983,-0.0010102982128596,0.0
bn,ILP-Ouyang,0.66667,7.249999999999984,-0.0009650426087617,0.0
bn,ILP-Ouyang,0.66667,7.299999999999983,-0.0009217944247046,0.0
bn,ILP-Ouyang,0.66667,7.349999999999984,-0.0008804622398521,0.0
bn,ILP-Ouyang,0.66667,7.399999999999983,-0.0008409590281148,0.0
bn,ILP-Ouyang,0.66667,7.449999999999983,-0.0008032019349819,0.0
bn,ILP-Ouyang,0.66667,7.499999999999982,-0.000767112065823,0.0
bn,ILP-Ouyang,0.66667,7.549999999999983,-0.000732614285182,0.0
bn,ILP-Ouyang,0.66667,7.599999999999982,-0.0006996370264973,0.0
bn,ILP-Ouyang,0.66667,7.649999999999983,-0.0006681121117821,0.0
bn,ILP-Ouyang,0.66667,7.699999999999981,-0.0006379745807318,0.0
bn,ILP-Ouyang,0.66667,7.749999999999982,-0.0006091625288195,0.0
bn,ILP-Ouyang,0.66667,7.799999999999981,-0.0005816169538972,0.0
bn,ILP-Ouyang,0.66667,7.849999999999982,-0.0005552816108771,0.0
bn,ILP-Ouyang,0.66667,7.899999999999981,-0.0005301028740447,0.0
bn,ILP-Ouyang,0.66667,7.949999999999981,-0.0005060296066519,0.0
bn,ILP-Ouyang,0.66667,7.9999999999999805,-0.0004830130373747,0.0
bn,ILP-Ouyang,0.66667,8.049999999999981,-0.0004610066432819,0.0
c2,ILP-Ouyang,0.0,2.6,0.05306907825892,0.0
c2,ILP-Ouyang,0.0,2.65,0.0384722034849298,0.0
c2,ILP-Ouyang,0.0,2.7,0.0259956739540472,0.0
c2,ILP-Ouyang,0.0,2.75,0.0154511909632129,0.0
c2,ILP-Ouyang,0.0,2.7999999999999994,0.0066432938326927,0.0
c2,ILP-Ouyang,0.0,2.849999999999999,-0.0006246798667115,0.0
c2,ILP-Ouyang,0.0,2.899999999999999,-0.0065443490936472,0.0
c2,ILP-Ouyang,0.0,2.949999999999999,-0.0112973150248123,0.0
c2,ILP-Ouyang,0.0,2.9999999999999987,-0.0150519757402722,0.0
c2,ILP-Ouyang,0.0,3.0499999999999985,-0.0179618288694776,0.0
c2,ILP-Ouyang,0.0,3.0999999999999983,-0.0201646769966696,0.0
c2,ILP-Ouyang,0.0,3.149999999999998,-0.0217823161628816,0.0
c2,ILP-Ouyang,0.0,3.199999999999998,-0.0229205900032249,0.0
c2,ILP-Ouyang,0.0,3.249999999999998,-0.0236698699497752,0.0
c2,ILP-Ouyang,0.0,3.2999999999999976,-0.0241060136642925,0.0
c2,ILP-Ouyang,0.0,3.349999999999997,-0.0242917472114845,0.0
c2,ILP-Ouyang,0.0,3.399999999999997,-0.0242783207628551,0.0
c2,ILP-Ouyang,0.0,3.449999999999997,-0.0241072553426047,0.0
c2,ILP-Ouyang,0.0,3.499999999999997,-0.0238120237401222,0.0
c2,ILP-Ouyang,0.0,3.5499999999999967,-0.0234195621654302,0.0
c2,ILP-Ouyang,0.0,3.5999999999999965,-0.0229515635774353,0.0
c2,ILP-Ouyang,0.0,3.649999999999997,-0.0224255448599297,0.0
c2,ILP-Ouyang,0.0,3.699999999999996,-0.0218557051687726,0.0
c2,ILP-Ouyang,0.0,3.749999999999996,-0.0212536046157421,0.0
c2,ILP-Ouyang,0.0,3.799999999999996,-0.0206286954110677,0.0
c2,ILP-Ouyang,0.0,3.849999999999996,-0.0199887355762422,0.0
c2,ILP-Ouyang,0.0,3.899999999999996,-0.0193401111162652,0.0
c2,ILP-Ouyang,0.0,3.9499999999999953,-0.0186880877613777,0.0
c2,ILP-Ouyang,0.0,3.999999999999995,-0.0180370089088173,0.0
c2,ILP-Ouyang,0.0,4.049999999999995,-0.0173904525704102,0.0
c2,ILP-Ouyang,0.0,4.099999999999994,-0.0167513570413522,0.0
c2,ILP-Ouyang,0.0,4.149999999999995,-0.0161221225941847,0.0
c2,ILP-Ouyang,0.0,4.199999999999994,-0.0155046946638872,0.0
c2,ILP-Ouyang,0.0,4.249999999999995,-0.0149006326103853,0.0
c2,ILP-Ouyang,0.0,4.299999999999994,-0.0143111671196951,0.0
c2,ILP-Ouyang,0.0,4.349999999999994,-0.0137372485478497,0.0
c2,ILP-Ouyang,0.0,4.399999999999993,-0.0131795879541449,0.0
c2,ILP-Ouyang,0.0,4.449999999999994,-0.0126386921597827,0.0
c2,ILP-Ouyang,0.0,4.499999999999993,-0.0121148938651352,0.0
c2,ILP-Ouyang,0.0,4.549999999999994,-0.0116083776343627,0.0
c2,ILP-Ouyang,0.0,4.5999999999999925,-0.011119202388917,0.0
c2,ILP-Ouyang,0.0,4.649999999999993,-0.0106473209256776,0.0
c2,ILP-Ouyang,0.0,4.699999999999992,-0.0101925968800316,0.0
c2,ILP-Ouyang,0.0,4.749999999999993,-0.00975481948098,0.0
c2,ILP-Ouyang,0.0,4.799999999999992,-0.0093337163882951,0.0
c2,ILP-Ouyang,0.0,4.8499999999999925,-0.0089289648569446,0.0
c2,ILP-Ouyang,0.0,4.899999999999992,-0.0085402014379498,0.0
c2,ILP-Ouyang,0.0,4.949999999999992,-0.0081670303957652,0.0
c2,ILP-Ouyang,0.0,4.999999999999991,-0.0078090309982901,0.0
c2,ILP-Ouyang,0.0,5.049999999999992,-0.0074657638155546,0.0
c2,ILP-Ouyang,0.0,5.099999999999991,-0.007136776146317,0.0
c2,ILP-Ouyang,0.0,5.149999999999992,-0.0068216066773576,0.0
c2,ILP-Ouyang,0.0,5.19999999999999,-0.0065197894678847,0.0
c2,ILP-Ouyang,0.0,5.249999999999991,-0.0062308573406948,0.0
c2,ILP-Ouyang,0.0,5.29999999999999,-0.0059543447523378,0.0
c2,ILP-Ouyang,0.0,5.349999999999991,-0.0056897902062527,0.0
c2,ILP-Ouyang,0.0,5.39999999999999,-0.0054367382655877,0.0
c2,ILP-Ouyang,0.0,5.44999999999999,-0.0051947412159876,0.0
c2,ILP-Ouyang,0.0,5.499999999999989,-0.0049633604228347,0.0
c2,ILP-Ouyang,0.0,5.54999999999999,-0.0047421674224326,0.0
c2,ILP-Ouyang,0.0,5.599999999999989,-0.0045307447820928,0.0
c2,ILP-Ouyang,0.0,5.64999999999999,-0.0043286867599725,0.0
c2,ILP-Ouyang,0.0,5.699999999999989,-0.0041355997920549,0.0
c2,ILP-Ouyang,0.0,5.749999999999989,-0.0039511028303573,0.0
c2,ILP-Ouyang,0.0,5.799999999999988,-0.0037748275536451,0.0
c2,ILP-Ouyang,0.0,5.849999999999989,-0.0036064184694177,0.0
c2,ILP-Ouyang,0.0,5.899999999999988,-0.0034455329236351,0.0
c2,ILP-Ouyang,0.0,5.949999999999989,-0.0032918410326301,0.0
c2,ILP-Ouyang,0.0,5.999999999999988,-0.0031450255499603,0.0
c2,ILP-Ouyang,0.0,6.049999999999988,-0.0030047816791975,0.0
c2,ILP-Ouyang,0.0,6.099999999999987,-0.0028708168424316,0.0
c2,ILP-Ouyang,0.0,6.149999999999988,-0.0027428504128801,0.0
c2,ILP-Ouyang,0.0,6.199999999999987,-0.0026206134189221,0.0
c2,ILP-Ouyang,0.0,6.249999999999988,-0.0025038482259551,0.0
c2,ILP-Ouyang,0.0,6.2999999999999865,-0.00239230820151,0.0
c2,ILP-Ouyang,0.0,6.349999999999987,-0.0022857573683721,0.0
c2,ILP-Ouyang,0.0,6.399999999999986,-0.0021839700497228,0.0
c2,ILP-Ouyang,0.0,6.449999999999987,-0.0020867305097995,0.0
c2,ILP-Ouyang,0.0,6.499999999999986,-0.0019938325929551,0.0
c2,ILP-Ouyang,0.0,6.5499999999999865,-0.0019050793636248,0.0
c2,ILP-Ouyang,0.0,6.599999999999985,-0.0018202827492421,0.0
c2,ILP-Ouyang,0.0,6.649999999999986,-0.0017392631878703,0.0
c2,ILP-Ouyang,0.0,6.699999999999985,-0.0016618492819073,0.0
c2,ILP-Ouyang,0.0,6.749999999999986,-0.0015878774590678,0.0
c2,ILP-Ouyang,0.0,6.799999999999985,-0.0015171916415352,0.0
c2,ILP-Ouyang,0.0,6.849999999999985,-0.0014496429240073,0.0
c2,ILP-Ouyang,0.0,6.899999999999984,-0.0013850892611877,0.0
c2,ILP-Ouyang,0.0,6.949999999999985,-0.0013233951651301,0.0
c2,ILP-Ouyang,0.0,6.999999999999984,-0.0012644314126797,0.0
c2,ILP-Ouyang,0.0,7.049999999999985,-0.0012080747632126,0.0
c2,ILP-Ouyang,0.0,7.099999999999984,-0.0011542076867101,0.0
c2,ILP-Ouyang,0.0,7.149999999999984,-0.001102718102202,0.0
c2,ILP-Ouyang,0.0,7.199999999999983,-0.0010534991264901,0.0
c2,ILP-Ouyang,0.0,7.249999999999984,-0.0010064488330225,0.0
c2,ILP-Ouyang,0.0,7.299999999999983,-0.0009614700207665,0.0
c2,ILP-Ouyang,0.0,7.349999999999984,-0.0009184699928574,0.0
c2,ILP-Ouyang,0.0,7.399999999999983,-0.0008773603447949,0.0
c2,ILP-Ouyang,0.0,7.449999999999983,-0.0008380567619372,0.0
c2,ILP-Ouyang,0.0,7.499999999999982,-0.0008004788260178,0.0
c2,ILP-Ouyang,0.0,7.549999999999983,-0.0007645498303823,0.0
c2,ILP-Ouyang,0.0,7.599999999999982,-0.0007301966036896,0.0
c2,ILP-Ouyang,0.0,7.649999999999983,-0.0006973493417374,0.0
c2,ILP-Ouyang,0.0,7.699999999999981,-0.0006659414471297,0.0
c2,ILP-Ouyang,0.0,7.749999999999982,-0.0006359093764816,0.0
c2,ILP-Ouyang,0.0,7.799999999999981,-0.0006071924948445,0.0
c2,ILP-Ouyang,0.0,7.849999999999982,-0.0005797329370649,0.0
c2,ILP-Ouyang,0.0,7.899999999999981,-0.0005534754757725,0.0
c2,ILP-Ouyang,0.0,7.949999999999981,-0.000528367395745,0.0
c2,ILP-Ouyang,0.0,7.9999999999999805,-0.0005043583743349,0.0
c2,ILP-Ouyang,0.0,8.049999999999981,-0.0004814003677049,0.0
c2,ILP-Ouyang,0.16667,2.6,0.0552074497222099,0.0
c2,ILP-Ouyang,0.16667,2.65,0.0408094983354452,0.0
c2,ILP-Ouyang,0.16667,2.7,0.0283606592818754,0.0
c2,ILP-Ouyang,0.16667,2.75,0.0177083496331302,0.0
c2,ILP-Ouyang,0.16667,2.7999999999999994,0.0087029449939324,0.0
c2,ILP-Ouyang,0.16667,2.849999999999999,0.0011934036938372,0.0
c2,ILP-Ouyang,0.16667,2.899999999999999,-0.0049745188585728,0.0
c2,ILP-Ouyang,0.16667,2.949999999999999,-0.0099573604458003,0.0
c2,ILP-Ouyang,0.16667,2.9999999999999987,-0.0139108288311877,0.0
c2,ILP-Ouyang,0.16667,3.0499999999999985,-0.0169854092187602,0.0
c2,ILP-Ouyang,0.16667,3.0999999999999983,-0.0193218395504901,0.0
c2,ILP-Ouyang,0.16667,3.149999999999998,-0.0210474430942699,0.0
c2,ILP-Ouyang,0.16667,3.199999999999998,-0.0222739001479599,0.0
c2,ILP-Ouyang,0.16667,3.249999999999998,-0.0230965658968598,0.0
c2,ILP-Ouyang,0.16667,3.2999999999999976,-0.0235950796253403,0.0
c2,ILP-Ouyang,0.16667,3.349999999999997,-0.0238348395458372,0.0
c2,ILP-Ouyang,0.16667,3.399999999999997,-0.0238689136679122,0.0
c2,ILP-Ouyang,0.16667,3.449999999999997,-0.0237400489415424,0.0
c2,ILP-Ouyang,0.16667,3.499999999999997,-0.0234825603678174,0.0
c2,ILP-Ouyang,0.16667,3.5499999999999967,-0.023123987125075,0.0
c2,ILP-Ouyang,0.16667,3.5999999999999965,-0.0226864780896622,0.0
c2,ILP-Ouyang,0.16667,3.649999999999997,-0.022187914659562,0.0
c2,ILP-Ouyang,0.16667,3.699999999999996,-0.0216428015105245,0.0
c2,ILP-Ouyang,0.16667,3.749999999999996,-0.0210629638122847,0.0
c2,ILP-Ouyang,0.16667,3.799999999999996,-0.0204580889715977,0.0
c2,ILP-Ouyang,0.16667,3.849999999999996,-0.0198361465463721,0.0
c2,ILP-Ouyang,0.16667,3.899999999999996,-0.0192037142249326,0.0
c2,ILP-Ouyang,0.16667,3.9499999999999953,-0.0185662320815396,0.0
c2,ILP-Ouyang,0.16667,3.999999999999995,-0.0179282023291502,0.0
c2,ILP-Ouyang,0.16667,4.049999999999995,-0.0172933476871399,0.0
c2,ILP-Ouyang,0.16667,4.099999999999994,-0.0166647382423299,0.0
c2,ILP-Ouyang,0.16667,4.149999999999995,-0.0160448941924027,0.0
c2,ILP-Ouyang,0.16667,4.199999999999994,-0.0154358699820971,0.0
c2,ILP-Ouyang,0.16667,4.249999999999995,-0.0148393239420752,0.0
c2,ILP-Ouyang,0.16667,4.299999999999994,-0.0142565765044349,0.0
c2,ILP-Ouyang,0.16667,4.349999999999994,-0.0136886593062026,0.0
c2,ILP-Ouyang,0.16667,4.399999999999993,-0.0131363569316746,0.0
c2,ILP-Ouyang,0.16667,4.449999999999994,-0.0126002426326126,0.0
c2,ILP-Ouyang,0.16667,4.499999999999993,-0.0120807090616121,0.0
c2,ILP-Ouyang,0.16667,4.549999999999994,-0.0115779948293823,0.0
c2,ILP-Ouyang,0.16667,4.5999999999999925,-0.0110922075291775,0.0
c2,ILP-Ouyang,0.16667,4.649999999999993,-0.0106233437459621,0.0
c2,ILP-Ouyang,0.16667,4.699999999999992,-0.0101713064724675,0.0
c2,ILP-Ouyang,0.16667,4.749999999999993,-0.0097359202811251,0.0
c2,ILP-Ouyang,0.16667,4.799999999999992,-0.0093169445438876,0.0
c2,ILP-Ouyang,0.16667,4.8499999999999925,-0.0089140849470901,0.0
c2,ILP-Ouyang,0.16667,4.899999999999992,-0.0085270035126203,0.0
c2,ILP-Ouyang,0.16667,4.949999999999992,-0.0081553273074028,0.0
c2,ILP-Ouyang,0.16667,4.999999999999991,-0.0077986559993146,0.0
c2,ILP-Ouyang,0.16667,5.049999999999992,-0.0074565683974876,0.0
c2,ILP-Ouyang,0.16667,5.099999999999991,-0.0071286280980675,0.0
c2,ILP-Ouyang,0.16667,5.149999999999992,-0.0068143883420228,0.0
c2,ILP-Ouyang,0.16667,5.19999999999999,-0.0065133961790699,0.0
c2,ILP-Ouyang,0.16667,5.249999999999991,-0.0062251960209778,0.0
c2,ILP-Ouyang,0.16667,5.29999999999999,-0.0059493326579946,0.0
c2,ILP-Ouyang,0.16667,5.349999999999991,-0.0056853538037495,0.0
c2,ILP-Ouyang,0.16667,5.39999999999999,-0.0054328122267,0.0
c2,ILP-Ouyang,0.16667,5.44999999999999,-0.0051912675195149,0.0
c2,ILP-Ouyang,0.16667,5.499999999999989,-0.0049602875521328,0.0
c2,ILP-Ouyang,0.16667,5.54999999999999,-0.0047394496489001,0.0
c2,ILP-Ouyang,0.16667,5.599999999999989,-0.0045283415257326,0.0
c2,ILP-Ouyang,0.16667,5.64999999999999,-0.0043265620190551,0.0
c2,ILP-Ouyang,0.16667,5.699999999999989,-0.0041337216346075,0.0
c2,ILP-Ouyang,0.16667,5.749999999999989,-0.0039494429410025,0.0
c2,ILP-Ouyang,0.16667,5.799999999999988,-0.0037733608299301,0.0
c2,ILP-Ouyang,0.16667,5.849999999999989,-0.0036051226623676,0.0
c2,ILP-Ouyang,0.16667,5.899999999999988,-0.0034443883178045,0.0
c2,ILP-Ouyang,0.16667,5.949999999999989,-0.0032908301614247,0.0
c2,ILP-Ouyang,0.16667,5.999999999999988,-0.0031441329424071,0.0
c2,ILP-Ouyang,0.16667,6.049999999999988,-0.0030039936347847,0.0
c2,ILP-Ouyang,0.16667,6.099999999999987,-0.0028701212309822,0.0
c2,ILP-Ouyang,0.16667,6.149999999999988,-0.0027422364966875,0.0
c2,ILP-Ouyang,0.16667,6.199999999999987,-0.0026200716947846,0.0
c2,ILP-Ouyang,0.16667,6.249999999999988,-0.0025033702848515,0.0
c2,ILP-Ouyang,0.16667,6.2999999999999865,-0.0023918866040402,0.0
c2,ILP-Ouyang,0.16667,6.349999999999987,-0.0022853855341677,0.0
c2,ILP-Ouyang,0.16667,6.399999999999986,-0.0021836421593448,0.0
c2,ILP-Ouyang,0.16667,6.449999999999987,-0.0020864414176751,0.0
c2,ILP-Ouyang,0.16667,6.499999999999986,-0.0019935777501727,0.0
c2,ILP-Ouyang,0.16667,6.5499999999999865,-0.0019048547494575,0.0
c2,ILP-Ouyang,0.16667,6.599999999999985,-0.0018200848104523,0.0
c2,ILP-Ouyang,0.16667,6.649999999999986,-0.0017390887848973,0.0
c2,ILP-Ouyang,0.16667,6.699999999999985,-0.0016616956411947,0.0
c2,ILP-Ouyang,0.16667,6.749999999999986,-0.001587742130817,0.0
c2,ILP-Ouyang,0.16667,6.799999999999985,-0.0015170724622848,0.0
c2,ILP-Ouyang,0.16667,6.849999999999985,-0.0014495379834915,0.0
c2,ILP-Ouyang,0.16667,6.899999999999984,-0.0013849968729848,0.0
c2,ILP-Ouyang,0.16667,6.949999999999985,-0.0013233138406727,0.0
c2,ILP-Ouyang,0.16667,6.999999999999984,-0.0012643598382648,0.0
c2,ILP-Ouyang,0.16667,7.049999999999985,-0.0012080117796546,0.0
c2,ILP-Ouyang,0.16667,7.099999999999984,-0.0011541522713471,0.0
c2,ILP-Ouyang,0.16667,7.149999999999984,-0.0011026693529823,0.0
c2,ILP-Ouyang,0.16667,7.199999999999983,-0.0010534562479049,0.0
c2,ILP-Ouyang,0.16667,7.249999999999984,-0.00100641112365,0.0
c2,ILP-Ouyang,0.16667,7.299999999999983,-0.0009614368622745,0.0
c2,ILP-Ouyang,0.16667,7.349999999999984,-0.0009184408402722,0.0
c2,ILP-Ouyang,0.16667,7.399999999999983,-0.0008773347178996,0.0
c2,ILP-Ouyang,0.16667,7.449999999999983,-0.0008380342376748,0.0
c2,ILP-Ouyang,0.16667,7.499999999999982,-0.0008004590317671,0.0
c2,ILP-Ouyang,0.16667,7.549999999999983,-0.0007645324380174,0.0
c2,ILP-Ouyang,0.16667,7.599999999999982,-0.0007301813243252,0.0
c2,ILP-Ouyang,0.16667,7.649999999999983,-0.0006973359210746,0.0
c2,ILP-Ouyang,0.16667,7.699999999999981,-0.0006659296613653,0.0
c2,ILP-Ouyang,0.16667,7.749999999999982,-0.0006358990286674,0.0
c2,ILP-Ouyang,0.16667,7.799999999999981,-0.0006071834116951,0.0
c2,ILP-Ouyang,0.16667,7.849999999999982,-0.0005797249661352,0.0
c2,ILP-Ouyang,0.16667,7.899999999999981,-0.0005534684829822,0.0
c2,ILP-Ouyang,0.16667,7.949999999999981,-0.0005283612631821,0.0
c2,ILP-Ouyang,0.16667,7.9999999999999805,-0.0005043529983277,0.0
c2,ILP-Ouyang,0.16667,8.049999999999981,-0.0004813956571227,0.0
c2,ILP-Ouyang,0.5,2.6,0.0726105586818848,0.0
c2,ILP-Ouyang,0.5,2.65,0.0564425795237903,0.0
c2,ILP-Ouyang,0.5,2.7,0.0423766804924898,0.0
c2,ILP-Ouyang,0.5,2.75,0.0302334345856927,0.0
c2,ILP-Ouyang,0.5,2.7999999999999994,0.0198486128524049,0.0
c2,ILP-Ouyang,0.5,2.849999999999999,0.0110660947855052,0.0
c2,ILP-Ouyang,0.5,2.899999999999999,0.0037321423685199,0.0
c2,ILP-Ouyang,0.5,2.949999999999999,-0.0023076947529796,0.0
c2,ILP-Ouyang,0.5,2.9999999999999987,-0.0072084990343777,0.0
c2,ILP-Ouyang,0.5,3.0499999999999985,-0.0111231687686172,0.0
c2,ILP-Ouyang,0.5,3.0999999999999983,-0.0141980889552595,0.0
c2,ILP-Ouyang,0.5,3.149999999999998,-0.0165687463194172,0.0
c2,ILP-Ouyang,0.5,3.199999999999998,-0.0183564191405247,0.0
c2,ILP-Ouyang,0.5,3.249999999999998,-0.0196664639408625,0.0
c2,ILP-Ouyang,0.5,3.2999999999999976,-0.0205881557380873,0.0
c2,ILP-Ouyang,0.5,3.349999999999997,-0.0211957003185725,0.0
c2,ILP-Ouyang,0.5,3.399999999999997,-0.0215499391875901,0.0
c2,ILP-Ouyang,0.5,3.449999999999997,-0.0217003287384249,0.0
c2,ILP-Ouyang,0.5,3.499999999999997,-0.021686900456685,0.0
c2,ILP-Ouyang,0.5,3.5499999999999967,-0.0215420341645948,0.0
c2,ILP-Ouyang,0.5,3.5999999999999965,-0.0212919722073596,0.0
c2,ILP-Ouyang,0.5,3.649999999999997,-0.0209580639400952,0.0
c2,ILP-Ouyang,0.5,3.699999999999996,-0.0205577630546223,0.0
c2,ILP-Ouyang,0.5,3.749999999999996,-0.0201054142168901,0.0
c2,ILP-Ouyang,0.5,3.799999999999996,-0.0196128680589247,0.0
c2,ILP-Ouyang,0.5,3.849999999999996,-0.0190899603820398,0.0
c2,ILP-Ouyang,0.5,3.899999999999996,-0.01854488594683,0.0
c2,ILP-Ouyang,0.5,3.9499999999999953,-0.0179844913569553,0.0
c2,ILP-Ouyang,0.5,3.999999999999995,-0.0174145061992501,0.0
c2,ILP-Ouyang,0.5,4.049999999999995,-0.0168397271200753,0.0
c2,ILP-Ouyang,0.5,4.099999999999994,-0.0162641659377076,0.0
c2,ILP-Ouyang,0.5,4.149999999999995,-0.0156911701196946,0.0
c2,ILP-Ouyang,0.5,4.199999999999994,-0.0151235218535372,0.0
c2,ILP-Ouyang,0.5,4.249999999999995,-0.0145635203684815,0.0
c2,ILP-Ouyang,0.5,4.299999999999994,-0.014013051002272,0.0
c2,ILP-Ouyang,0.5,4.349999999999994,-0.0134736436482523,0.0
c2,ILP-Ouyang,0.5,4.399999999999993,-0.0129465225865947,0.0
c2,ILP-Ouyang,0.5,4.449999999999994,-0.0124326492382946,0.0
c2,ILP-Ouyang,0.5,4.499999999999993,-0.0119327590369877,0.0
c2,ILP-Ouyang,0.5,4.549999999999994,-0.0114473933588676,0.0
c2,ILP-Ouyang,0.5,4.5999999999999925,-0.0109769272603452,0.0
c2,ILP-Ouyang,0.5,4.649999999999993,-0.0105215936294715,0.0
c2,ILP-Ouyang,0.5,4.699999999999992,-0.0100815042476574,0.0
c2,ILP-Ouyang,0.5,4.749999999999993,-0.0096566681737453,0.0
c2,ILP-Ouyang,0.5,4.799999999999992,-0.009247007796425,0.0
c2,ILP-Ouyang,0.5,4.8499999999999925,-0.00885237284864,0.0
c2,ILP-Ouyang,0.5,4.899999999999992,-0.0084725526354603,0.0
c2,ILP-Ouyang,0.5,4.949999999999992,-0.0081072866925646,0.0
c2,ILP-Ouyang,0.5,4.999999999999991,-0.0077562740639152,0.0
c2,ILP-Ouyang,0.5,5.049999999999992,-0.0074191813634865,0.0
c2,ILP-Ouyang,0.5,5.099999999999991,-0.0070956497655627,0.0
c2,ILP-Ouyang,0.5,5.149999999999992,-0.0067853010509049,0.0
c2,ILP-Ouyang,0.5,5.19999999999999,-0.0064877428210898,0.0
c2,ILP-Ouyang,0.5,5.249999999999991,-0.0062025729802996,0.0
c2,ILP-Ouyang,0.5,5.29999999999999,-0.0059293835725053,0.0
c2,ILP-Ouyang,0.5,5.349999999999991,-0.00566776405189,0.0
c2,ILP-Ouyang,0.5,5.39999999999999,-0.0054173040556078,0.0
c2,ILP-Ouyang,0.5,5.44999999999999,-0.005177595740097,0.0
c2,ILP-Ouyang,0.5,5.499999999999989,-0.0049482357352026,0.0
c2,ILP-Ouyang,0.5,5.54999999999999,-0.0047288267642651,0.0
c2,ILP-Ouyang,0.5,5.599999999999989,-0.0045189789727571,0.0
c2,ILP-Ouyang,0.5,5.64999999999999,-0.0043183110032325,0.0
c2,ILP-Ouyang,0.5,5.699999999999989,-0.0041264508499452,0.0
c2,ILP-Ouyang,0.5,5.749999999999989,-0.0039430365226751,0.0
c2,ILP-Ouyang,0.5,5.799999999999988,-0.0037677165457701,0.0
c2,ILP-Ouyang,0.5,5.849999999999989,-0.0036001503154245,0.0
c2,ILP-Ouyang,0.5,5.899999999999988,-0.003440008335402,0.0
c2,ILP-Ouyang,0.5,5.949999999999989,-0.0032869723490396,0.0
c2,ILP-Ouyang,0.5,5.999999999999988,-0.0031407353831376,0.0
c2,ILP-Ouyang,0.5,6.049999999999988,-0.0030010017175001,0.0
c2,ILP-Ouyang,0.5,6.099999999999987,-0.0028674867921028,0.0
c2,ILP-Ouyang,0.5,6.149999999999988,-0.0027399170624171,0.0
c2,ILP-Ouyang,0.5,6.199999999999987,-0.0026180298120177,0.0
c2,ILP-Ouyang,0.5,6.249999999999988,-0.0025015729304671,0.0
c2,ILP-Ouyang,0.5,6.2999999999999865,-0.0023903046633799,0.0
c2,ILP-Ouyang,0.5,6.349999999999987,-0.0022839933406775,0.0
c2,ILP-Ouyang,0.5,6.399999999999986,-0.0021824170881945,0.0
c2,ILP-Ouyang,0.5,6.449999999999987,-0.0020853635270672,0.0
c2,ILP-Ouyang,0.5,6.499999999999986,-0.0019926294647625,0.0
c2,ILP-Ouyang,0.5,6.5499999999999865,-0.0019040205809526,0.0
c2,ILP-Ouyang,0.5,6.599999999999985,-0.0018193511110577,0.0
c2,ILP-Ouyang,0.5,6.649999999999986,-0.0017384435297502,0.0
c2,ILP-Ouyang,0.5,6.699999999999985,-0.0016611282363925,0.0
c2,ILP-Ouyang,0.5,6.749999999999986,-0.0015872432440398,0.0
c2,ILP-Ouyang,0.5,6.799999999999985,-0.0015166338733774,0.0
c2,ILP-Ouyang,0.5,6.849999999999985,-0.0014491524526478,0.0
c2,ILP-Ouyang,0.5,6.899999999999984,-0.0013846580244827,0.0
c2,ILP-Ouyang,0.5,6.949999999999985,-0.0013230160603248,0.0
c2,ILP-Ouyang,0.5,6.999999999999984,-0.0012640981829799,0.0
c2,ILP-Ouyang,0.5,7.049999999999985,-0.0012077818976745,0.0
c2,ILP-Ouyang,0.5,7.099999999999984,-0.0011539503319246,0.0
c2,ILP-Ouyang,0.5,7.149999999999984,-0.0011024919843727,0.0
c2,ILP-Ouyang,0.5,7.199999999999983,-0.0010533004826873,0.0
c2,ILP-Ouyang,0.5,7.249999999999984,-0.0010062743505345,0.0
c2,ILP-Ouyang,0.5,7.299999999999983,-0.0009613167836173,0.0
c2,ILP-Ouyang,0.5,7.349999999999984,-0.0009183354346271,0.0
c2,ILP-Ouyang,0.5,7.399999999999983,-0.00087724220701,0.0
c2,ILP-Ouyang,0.5,7.449999999999983,-0.0008379530573847,0.0
c2,ILP-Ouyang,0.5,7.499999999999982,-0.0008003878063949,0.0
c2,ILP-Ouyang,0.5,7.549999999999983,-0.0007644699577777,0.0
c2,ILP-Ouyang,0.5,7.599999999999982,-0.0007301265254398,0.0
c2,ILP-Ouyang,0.5,7.649999999999983,-0.0006972878682596,0.0
c2,ILP-Ouyang,0.5,7.699999999999981,-0.000665887532385,0.0
c2,ILP-Ouyang,0.5,7.749999999999982,-0.0006358621007551,0.0
c2,ILP-Ouyang,0.5,7.799999999999981,-0.000607151049575,0.0
c2,ILP-Ouyang,0.5,7.849999999999982,-0.0005796966114877,0.0
c2,ILP-Ouyang,0.5,7.899999999999981,-0.000553443645165,0.0
c2,ILP-Ouyang,0.5,7.949999999999981,-0.0005283395110771,0.0
c2,ILP-Ouyang,0.5,7.9999999999999805,-0.0005043339531498,0.0
c2,ILP-Ouyang,0.5,8.049999999999981,-0.0004813789861,0.0
c2,ILP-Ouyang,0.66667,2.6,0.1066398637040428,0.0
c2,ILP-Ouyang,0.66667,2.65,0.0864086207377949,0.0
c2,ILP-Ouyang,0.66667,2.7,0.0687983722322123,0.0
c2,ILP-Ouyang,0.66667,2.75,0.0535586464228323,0.0
c2,ILP-Ouyang,0.66667,2.7999999999999994,0.0404543516716922,0.0
c2,ILP-Ouyang,0.66667,2.849999999999999,0.029265863855195,0.0
c2,ILP-Ouyang,0.66667,2.899999999999999,0.0197885917210722,0.0
c2,ILP-Ouyang,0.66667,2.949999999999999,0.0118315376938422,0.0
c2,ILP-Ouyang,0.66667,2.9999999999999987,0.0052153683466578,0.0
c2,ILP-Ouyang,0.66667,3.0499999999999985,-0.0002289942323976,0.0
c2,ILP-Ouyang,0.66667,3.0999999999999983,-0.0046605058540878,0.0
c2,ILP-Ouyang,0.66667,3.149999999999998,-0.0082268353288377,0.0
c2,ILP-Ouyang,0.66667,3.199999999999998,-0.01106253756679,0.0
c2,ILP-Ouyang,0.66667,3.249999999999998,-0.0132874133784195,0.0
c2,ILP-Ouyang,0.66667,3.2999999999999976,-0.0150056754358951,0.0
c2,ILP-Ouyang,0.66667,3.349999999999997,-0.0163061247089073,0.0
c2,ILP-Ouyang,0.66667,3.399999999999997,-0.0172631941318996,0.0
c2,ILP-Ouyang,0.66667,3.449999999999997,-0.0179385469300301,0.0
c2,ILP-Ouyang,0.66667,3.499999999999997,-0.0183829065143097,0.0
c2,ILP-Ouyang,0.66667,3.5499999999999967,-0.0186378707992975,0.0
c2,ILP-Ouyang,0.66667,3.5999999999999965,-0.0187375611259703,0.0
c2,ILP-Ouyang,0.66667,3.649999999999997,-0.0187100382267173,0.0
c2,ILP-Ouyang,0.66667,3.699999999999996,-0.0185784732283922,0.0
c2,ILP-Ouyang,0.66667,3.749999999999996,-0.0183620927115821,0.0
c2,ILP-Ouyang,0.66667,3.799999999999996,-0.0180769302856775,0.0
c2,ILP-Ouyang,0.66667,3.849999999999996,-0.0177364199269165,0.0
c2,ILP-Ouyang,0.66667,3.899999999999996,-0.0173518636261578,0.0
c2,ILP-Ouyang,0.66667,3.9499999999999953,-0.0169328009760052,0.0
c2,ILP-Ouyang,0.66667,3.999999999999995,-0.0164873030080849,0.0
c2,ILP-Ouyang,0.66667,4.049999999999995,-0.0160222077392226,0.0
c2,ILP-Ouyang,0.66667,4.099999999999994,-0.0155433108210099,0.0
c2,ILP-Ouyang,0.66667,4.149999999999995,-0.0150555214484251,0.0
c2,ILP-Ouyang,0.66667,4.199999999999994,-0.01456299118243,0.0
c2,ILP-Ouyang,0.66667,4.249999999999995,-0.0140692214486826,0.0
c2,ILP-Ouyang,0.66667,4.299999999999994,-0.0135771540602478,0.0
c2,ILP-Ouyang,0.66667,4.349999999999994,-0.0130892480631423,0.0
c2,ILP-Ouyang,0.66667,4.399999999999993,-0.0126075454277474,0.0
c2,ILP-Ouyang,0.66667,4.449999999999994,-0.0121337275355397,0.0
c2,ILP-Ouyang,0.66667,4.499999999999993,-0.0116691639850978,0.0
c2,ILP-Ouyang,0.66667,4.549999999999994,-0.0112149549240498,0.0
c2,ILP-Ouyang,0.66667,4.5999999999999925,-0.0107719678751676,0.0
c2,ILP-Ouyang,0.66667,4.649999999999993,-0.0103408698438451,0.0
c2,ILP-Ouyang,0.66667,4.699999999999992,-0.0099221553553876,0.0
c2,ILP-Ouyang,0.66667,4.749999999999993,-0.0095161709625051,0.0
c2,ILP-Ouyang,0.66667,4.799999999999992,-0.0091231366784452,0.0
c2,ILP-Ouyang,0.66667,4.8499999999999925,-0.0087431647231897,0.0
c2,ILP-Ouyang,0.66667,4.899999999999992,-0.00837627591505,0.0
c2,ILP-Ouyang,0.66667,4.949999999999992,-0.0080224139948796,0.0
c2,ILP-Ouyang,0.66667,4.999999999999991,-0.0076814581323265,0.0
c2,ILP-Ouyang,0.66667,5.049999999999992,-0.0073532338320596,0.0
c2,ILP-Ouyang,0.66667,5.099999999999991,-0.0070375224308278,0.0
c2,ILP-Ouyang,0.66667,5.149999999999992,-0.0067340693532402,0.0
c2,ILP-Ouyang,0.66667,5.19999999999999,-0.0064425912741326,0.0
c2,ILP-Ouyang,0.66667,5.249999999999991,-0.0061627823180128,0.0
c2,ILP-Ouyang,0.66667,5.29999999999999,-0.0058943194109302,0.0
c2,ILP-Ouyang,0.66667,5.349999999999991,-0.0056368668868023,0.0
c2,ILP-Ouyang,0.66667,5.39999999999999,-0.0053900804384197,0.0
c2,ILP-Ouyang,0.66667,5.44999999999999,-0.0051536104930551,0.0
c2,ILP-Ouyang,0.66667,5.499999999999989,-0.0049271050833876,0.0
c2,ILP-Ouyang,0.66667,5.54999999999999,-0.0047102122763522,0.0
c2,ILP-Ouyang,0.66667,5.599999999999989,-0.0045025822152799,0.0
c2,ILP-Ouyang,0.66667,5.64999999999999,-0.0043038688242926,0.0
c2,ILP-Ouyang,0.66667,5.699999999999989,-0.0041137312182977,0.0
c2,ILP-Ouyang,0.66667,5.749999999999989,-0.0039318348567771,0.0
c2,ILP-Ouyang,0.66667,5.799999999999988,-0.0037578524751298,0.0
c2,ILP-Ouyang,0.66667,5.849999999999989,-0.0035914648233852,0.0
c2,ILP-Ouyang,0.66667,5.899999999999988,-0.003432361238457,0.0
c2,ILP-Ouyang,0.66667,5.949999999999989,-0.0032802400730878,0.0
c2,ILP-Ouyang,0.66667,5.999999999999988,-0.0031348090017502,0.0
c2,ILP-Ouyang,0.66667,6.049999999999988,-0.0029957852213327,0.0
c2,ILP-Ouyang,0.66667,6.099999999999987,-0.0028628955623002,0.0
c2,ILP-Ouyang,0.66667,6.149999999999988,-0.0027358765239426,0.0
c2,ILP-Ouyang,0.66667,6.199999999999987,-0.0026144742457852,0.0
c2,ILP-Ouyang,0.66667,6.249999999999988,-0.0024984444255649,0.0
c2,ILP-Ouyang,0.66667,6.2999999999999865,-0.0023875521928928,0.0
c2,ILP-Ouyang,0.66667,6.349999999999987,-0.0022815719465549,0.0
c2,ILP-Ouyang,0.66667,6.399999999999986,-0.0021802871623277,0.0
c2,ILP-Ouyang,0.66667,6.449999999999987,-0.0020834901772674,0.0
c2,ILP-Ouyang,0.66667,6.499999999999986,-0.0019909819556049,0.0
c2,ILP-Ouyang,0.66667,6.5499999999999865,-0.0019025718406995,0.0
c2,ILP-Ouyang,0.66667,6.599999999999985,-0.0018180772968596,0.0
c2,ILP-Ouyang,0.66667,6.649999999999986,-0.001737323644245,0.0
c2,ILP-Ouyang,0.66667,6.699999999999985,-0.0016601437896577,0.0
c2,ILP-Ouyang,0.66667,6.749999999999986,-0.0015863779555598,0.0
c2,ILP-Ouyang,0.66667,6.799999999999985,-0.0015158734092821,0.0
c2,ILP-Ouyang,0.66667,6.849999999999985,-0.0014484841940678,0.0
c2,ILP-Ouyang,0.66667,6.899999999999984,-0.0013840708633647,0.0
c2,ILP-Ouyang,0.66667,6.949999999999985,-0.0013225002194472,0.0
c2,ILP-Ouyang,0.66667,6.999999999999984,-0.0012636450573078,0.0
c2,ILP-Ouyang,0.66667,7.049999999999985,-0.0012073839145374,0.0
c2,ILP-Ouyang,0.66667,7.099999999999984,-0.0011536008277897,0.0
c2,ILP-Ouyang,0.66667,7.149999999999984,-0.0011021850962551,0.0
c2,ILP-Ouyang,0.66667,7.199999999999983,-0.0010530310524545,0.0
c2,ILP-Ouyang,0.66667,7.249999999999984,-0.0010060378406153,0.0
c2,ILP-Ouyang,0.66667,7.299999999999983,-0.0009611092027146,0.0
c2,ILP-Ouyang,0.66667,7.349999999999984,-0.000918153272285,0.0
c2,ILP-Ouyang,0.66667,7.399999999999983,-0.0008770823759922,0.0
c2,ILP-Ouyang,0.66667,7.449999999999983,-0.00083781284291,0.0
c2,ILP-Ouyang,0.66667,7.499999999999982,-0.0008002648214349,0.0
c2,ILP-Ouyang,0.66667,7.549999999999983,-0.0007643621037001,0.0
c2,ILP-Ouyang,0.66667,7.599999999999982,-0.0007300319573477,0.0
c2,ILP-Ouyang,0.66667,7.649999999999983,-0.0006972049644851,0.0
c2,ILP-Ouyang,0.66667,7.699999999999981,-0.0006658148676299,0.0
c2,ILP-Ouyang,0.66667,7.749999999999982,-0.0006357984224596,0.0
c2,ILP-Ouyang,0.66667,7.799999999999981,-0.0006070952570977,0.0
c2,ILP-Ouyang,0.66667,7.849999999999982,-0.0005796477378021,0.0
c2,ILP-Ouyang,0.66667,7.899999999999981,-0.0005534008407295,0.0
c2,ILP-Ouyang,0.66667,7.949999999999981,-0.0005283020296396,0.0
c2,ILP-Ouyang,0.66667,7.9999999999999805,-0.0005043011392702,0.0
c2,ILP-Ouyang,0.66667,8.049999999999981,-0.0004813502641676,0.0
bn,ILP-DFT-D2,0.0,2.6,0.052573085842277,0.0
bn,ILP-DFT-D2,0.0,2.65,0.0367709426259752,0.0
bn,ILP-DFT-D2,0.0,2.7,0.0234794449704329,0.0
bn,ILP-DFT-D2,0.0,2.75,0.0124005517019707,0.0
bn,ILP-DFT-D2,0.0,2.7999999999999994,0.0032660342543255,0.0
bn,ILP-DFT-D2,0.0,2.849999999999999,-0.0041667317055829,0.0
bn,ILP-DFT-D2,0.0,2.899999999999999,-0.0101200563675272,0.0
bn,ILP-DFT-D2,0.0,2.949999999999999,-0.0148001605641745,0.0
bn,ILP-DFT-D2,0.0,2.9999999999999987,-0.0183988491008744,0.0
bn,ILP-DFT-D2,0.0,3.0499999999999985,-0.0210926376206774,0.0
bn,ILP-DFT-D2,0.0,3.0999999999999983,-0.0230405581020169,0.0
bn,ILP-DFT-D2,0.0,3.149999999999998,-0.0243821549080243,0.0
bn,ILP-DFT-D2,0.0,3.199999999999998,-0.0252366701945572,0.0
bn,ILP-DFT-D2,0.0,3.249999999999998,-0.0257036628699598,0.0
bn,ILP-DFT-D2,0.0,3.2999999999999976,-0.0258647602414221,0.0
bn,ILP-DFT-D2,0.0,3.349999999999997,-0.0257860370839271,0.0
bn,ILP-DFT-D2,0.0,3.399999999999997,-0.0255205614629669,0.0
bn,ILP-DFT-D2,0.0,3.449999999999997,-0.0251107955345872,0.0
bn,ILP-DFT-D2,0.0,3.499999999999997,-0.0245906909815945,0.0
bn,ILP-DFT-D2,0.0,3.5499999999999967,-0.0239874294061372,0.0
bn,ILP-DFT-D2,0.0,3.5999999999999965,-0.0233228228611146,0.0
bn,ILP-DFT-D2,0.0,3.649999999999997,-0.0226144196369242,0.0
bn,ILP-DFT-D2,0.0,3.699999999999996,-0.0218763687343548,0.0
bn,ILP-DFT-D2,0.0,3.749999999999996,-0.0211200935542548,0.0
bn,ILP-DFT-D2,0.0,3.799999999999996,-0.0203548178379771,0.0
bn,ILP-DFT-D2,0.0,3.849999999999996,-0.0195879784198629,0.0
bn,ILP-DFT-D2,0.0,3.899999999999996,-0.0188255515931645,0.0
bn,ILP-DFT-D2,0.0,3.9499999999999953,-0.0180723134454146,0.0
bn,ILP-DFT-D2,0.0,3.999999999999995,-0.0173320494500623,0.0
bn,ILP-DFT-D2,0.0,4.049999999999995,-0.0166077247431868,0.0
bn,ILP-DFT-D2,0.0,4.099999999999994,-0.0159016236350675,0.0
bn,ILP-DFT-D2,0.0,4.149999999999995,-0.0152154647822042,0.0
bn,ILP-DFT-D2,0.0,4.199999999999994,-0.0145504968860423,0.0
bn,ILP-DFT-D2,0.0,4.249999999999995,-0.0139075786404445,0.0
bn,ILP-DFT-D2,0.0,4.299999999999994,-0.0132872458077448,0.0
bn,ILP-DFT-D2,0.0,4.349999999999994,-0.012689767679225,0.0
bn,ILP-DFT-D2,0.0,4.399999999999993,-0.0121151947095867,0.0
bn,ILP-DFT-D2,0.0,4.449999999999994,-0.0115633987628198,0.0
bn,ILP-DFT-D2,0.0,4.499999999999993,-0.0110341071373945,0.0
bn,ILP-DFT-D2,0.0,4.549999999999994,-0.0105269313301343,0.0
bn,ILP-DFT-D2,0.0,4.5999999999999925,-0.0100413913341368,0.0
bn,ILP-DFT-D2,0.0,4.649999999999993,-0.0095769361356099,0.0
bn,ILP-DFT-D2,0.0,4.699999999999992,-0.0091329609693149,0.0
bn,ILP-DFT-D2,0.0,4.749999999999993,-0.0087088218064446,0.0
bn,ILP-DFT-D2,0.0,4.799999999999992,-0.0083038474778698,0.0
bn,ILP-DFT-D2,0.0,4.8499999999999925,-0.0079173497767799,0.0
bn,ILP-DFT-D2,0.0,4.899999999999992,-0.0075486318351423,0.0
bn,ILP-DFT-D2,0.0,4.949999999999992,-0.0071969950266419,0.0
bn,ILP-DFT-D2,0.0,4.999999999999991,-0.0068617446130216,0.0
bn,ILP-DFT-D2,0.0,5.049999999999992,-0.0065421943205095,0.0
bn,ILP-DFT-D2,0.0,5.099999999999991,-0.0062376700068043,0.0
bn,ILP-DFT-D2,0.0,5.149999999999992,-0.0059475125568475,0.0
bn,ILP-DFT-D2,0.0,5.19999999999999,-0.0056710801261568,0.0
bn,ILP-DFT-D2,0.0,5.249999999999991,-0.0054077498340019,0.0
bn,ILP-DFT-D2,0.0,5.29999999999999,-0.0051569189942028,0.0
bn,ILP-DFT-D2,0.0,5.349999999999991,-0.0049180059589648,0.0
bn,ILP-DFT-D2,0.0,5.39999999999999,-0.0046904506404548,0.0
bn,ILP-DFT-D2,0.0,5.44999999999999,-0.0044737147654174,0.0
bn,ILP-DFT-D2,0.0,5.499999999999989,-0.0042672819102369,0.0
bn,ILP-DFT-D2,0.0,5.54999999999999,-0.0040706573568218,0.0
bn,ILP-DFT-D2,0.0,5.599999999999989,-0.0038833678036969,0.0
bn,ILP-DFT-D2,0.0,5.64999999999999,-0.0037049609616017,0.0
bn,ILP-DFT-D2,0.0,5.699999999999989,-0.0035350050582945,0.0
bn,ILP-DFT-D2,0.0,5.749999999999989,-0.0033730882735447,0.0
bn,ILP-DFT-D2,0.0,5.799999999999988,-0.0032188181219146,0.0
bn,ILP-DFT-D2,0.0,5.849999999999989,-0.0030718207981124,0.0
bn,ILP-DFT-D2,0.0,5.899999999999988,-0.0029317404972593,0.0
bn,ILP-DFT-D2,0.0,5.949999999999989,-0.0027982387203149,0.0
bn,ILP-DFT-D2,0.0,5.999999999999988,-0.0026709935731323,0.0
bn,ILP-DFT-D2,0.0,6.049999999999988,-0.0025496990660522,0.0
bn,ILP-DFT-D2,0.0,6.099999999999987,-0.002434064419682,0.0
bn,ILP-DFT-D2,0.0,6.149999999999988,-0.0023238133813645,0.0
bn,ILP-DFT-D2,0.0,6.199999999999987,-0.0022186835559647,0.0
bn,ILP-DFT-D2,0.0,6.249999999999988,-0.0021184257537045,0.0
bn,ILP-DFT-D2,0.0,6.2999999999999865,-0.00202280335722,0.0
bn,ILP-DFT-D2,0.0,6.349999999999987,-0.0019315917093694,0.0
bn,ILP-DFT-D2,0.0,6.399999999999986,-0.0018445775229194,0.0
bn,ILP-DFT-D2,0.0,6.449999999999987,-0.0017615583127597,0.0
bn,ILP-DFT-D2,0.0,6.499999999999986,-0.0016823418510796,0.0
bn,ILP-DFT-D2,0.0,6.5499999999999865,-0.0016067456455868,0.0
bn,ILP-DFT-D2,0.0,6.599999999999985,-0.0015345964406723,0.0
bn,ILP-DFT-D2,0.0,6.649999999999986,-0.0014657297412448,0.0
bn,ILP-DFT-D2,0.0,6.699999999999985,-0.0013999893588199,0.0
bn,ILP-DFT-D2,0.0,6.749999999999986,-0.0013372269793494,0.0
bn,ILP-DFT-D2,0.0,6.799999999999985,-0.0012773017521423,0.0
bn,ILP-DFT-D2,0.0,6.849999999999985,-0.0012200798992694,0.0
bn,ILP-DFT-D2,0.0,6.899999999999984,-0.0011654343446743,0.0
bn,ILP-DFT-D2,0.0,6.949999999999985,-0.0011132443622647,0.0
bn,ILP-DFT-D2,0.0,6.999999999999984,-0.0010633952422498,0.0
bn,ILP-DFT-D2,0.0,7.049999999999985,-0.0010157779748825,0.0
bn,ILP-DFT-D2,0.0,7.099999999999984,-0.0009702889509073,0.0
bn,ILP-DFT-D2,0.0,7.149999999999984,-0.0009268296778994,0.0
bn,ILP-DFT-D2,0.0,7.199999999999983,-0.0008853065117593,0.0
bn,ILP-DFT-D2,0.0,7.249999999999984,-0.0008456304026509,0.0
bn,ILP-DFT-D2,0.0,7.299999999999983,-0.0008077166545898,0.0
bn,ILP-DFT-D2,0.0,7.349999999999984,-0.000771484698097,0.0
bn,ILP-DFT-D2,0.0,7.399999999999983,-0.0007368578751396,0.0
bn,ILP-DFT-D2,0.0,7.449999999999983,-0.0007037632357924,0.0
bn,ILP-DFT-D2,0.0,7.499999999999982,-0.0006721313459321,0.0
bn,ILP-DFT-D2,0.0,7.549999999999983,-0.0006418961054519,0.0
bn,ILP-DFT-D2,0.0,7.599999999999982,-0.0006129945763593,0.0
bn,ILP-DFT-D2,0.0,7.649999999999983,-0.0005853668202417,0.0
bn,ILP-DFT-D2,0.0,7.699999999999981,-0.0005589557446095,0.0
bn,ILP-DFT-D2,0.0,7.749999999999982,-0.0005337069575794,0.0
bn,ILP-DFT-D2,0.0,7.799999999999981,-0.0005095686304796,0.0
bn,ILP-DFT-D2,0.0,7.849999999999982,-0.0004864913678899,0.0
bn,ILP-DFT-D2,0.0,7.899999999999981,-0.0004644280847445,0.0
bn,ILP-DFT-D2,0.0,7.949999999999981,-0.0004433338900593,0.0
bn,ILP-DFT-D2,0.0,7.9999999999999805,-0.0004231659769748,0.0
bn,ILP-DFT-D2,0.0,8.049999999999981,-0.0004038835186799,0.0
bn,ILP-DFT-D2,0.0,8.09999999999998,-0.0003854475699522,0.0
bn,ILP-DFT-D2,0.0,8.14999999999998,-0.0003678209739623,0.0
bn,ILP-DFT-D2,0.0,8.19999999999998,-0.0003509682740494,0.0
bn,ILP-DFT-D2,0.0,8.24999999999998,-0.0003348556301947,0.0
bn,ILP-DFT-D2,0.0,8.29999999999998,-0.0003194507399228,0.0
bn,ILP-DFT-D2,0.0,8.34999999999998,-0.0003047227633796,0.0
bn,ILP-DFT-D2,0.0,8.399999999999979,-0.0002906422523443,0.0
bn,ILP-DFT-D2,0.0,8.44999999999998,-0.0002771810829624,0.0
bn,ILP-DFT-D2,0.0,8.499999999999979,-0.0002643123920273,0.0
bn,ILP-DFT-D2,0.0,8.54999999999998,-0.0002520105165721,0.0
bn,ILP-DFT-D2,0.0,8.599999999999978,-0.0002402509365717,0.0
bn,ILP-DFT-D2,0.0,8.649999999999979,-0.0002290102206092,0.0
bn,ILP-DFT-D2,0.0,8.699999999999978,-0.0002182659743468,0.0
bn,ILP-DFT-D2,0.0,8.749999999999979,-0.0002079967916497,0.0
bn,ILP-DFT-D2,0.0,8.799999999999978,-0.0001981822082095,0.0
bn,ILP-DFT-D2,0.0,8.849999999999978,-0.0001888026575178,0.0
bn,ILP-DFT-D2,0.0,8.899999999999977,-0.0001798394290668,0.0
bn,ILP-DFT-D2,0.0,8.949999999999978,-0.0001712746286717,0.0
bn,ILP-DFT-D2,0.0,8.999999999999977,-0.0001630911407719,0.0
bn,ILP-DFT-D2,0.16667,2.6,0.0362112332914374,0.0
bn,ILP-DFT-D2,0.16667,2.65,0.0222376850954804,0.0
bn,ILP-DFT-D2,0.16667,2.7,0.0106127999874052,0.0
bn,ILP-DFT-D2,0.16667,2.75,0.0010775725861575,0.0
bn,ILP-DFT-D2,0.16667,2.7999999999999994,-0.0066189671532645,0.0
bn,ILP-DFT-D2,0.16667,2.849999999999999,-0.0127201100716947,0.0
bn,ILP-DFT-D2,0.16667,2.899999999999999,-0.0174587132641619,0.0
bn,ILP-DFT-D2,0.16667,2.949999999999999,-0.0210526658875718,0.0
bn,ILP-DFT-D2,0.16667,2.9999999999999987,-0.0237001908228968,0.0
bn,ILP-DFT-D2,0.16667,3.0499999999999985,-0.0255763585346224,0.0
bn,ILP-DFT-D2,0.16667,3.0999999999999983,-0.0268315443575675,0.0
bn,ILP-DFT-D2,0.16667,3.149999999999998,-0.0275918485798873,0.0
bn,ILP-DFT-D2,0.16667,3.199999999999998,-0.0279610130593521,0.0
bn,ILP-DFT-D2,0.16667,3.249999999999998,-0.0280231977354894,0.0
bn,ILP-DFT-D2,0.16667,3.2999999999999976,-0.0278460465551919,0.0
bn,ILP-DFT-D2,0.16667,3.349999999999997,-0.0274836445313644,0.0
bn,ILP-DFT-D2,0.16667,3.399999999999997,-0.0269791458238968,0.0
bn,ILP-DFT-D2,0.16667,3.449999999999997,-0.026366988879622,0.0
bn,ILP-DFT-D2,0.16667,3.499999999999997,-0.0256746996326446,0.0
bn,ILP-DFT-D2,0.16667,3.5499999999999967,-0.02492432707818,0.0
bn,ILP-DFT-D2,0.16667,3.5999999999999965,-0.0241335712967121,0.0
bn,ILP-DFT-D2,0.16667,3.649999999999997,-0.0233166642823068,0.0
bn,ILP-DFT-D2,0.16667,3.699999999999996,-0.0224850569739318,0.0
bn,ILP-DFT-D2,0.16667,3.749999999999996,-0.0216479565704847,0.0
bn,ILP-DFT-D2,0.16667,3.799999999999996,-0.0208127490315872,0.0
bn,ILP-DFT-D2,0.16667,3.849999999999996,-0.0199853336951969,0.0
bn,ILP-DFT-D2,0.16667,3.899999999999996,-0.0191703904730147,0.0
bn,ILP-DFT-D2,0.16667,3.9499999999999953,-0.0183715950410778,0.0
bn,ILP-DFT-D2,0.16667,3.999999999999995,-0.0175917936087293,0.0
bn,ILP-DFT-D2,0.16667,4.049999999999995,-0.016833145979537,0.0
bn,ILP-DFT-D2,0.16667,4.099999999999994,-0.0160972434883621,0.0
bn,ILP-DFT-D2,0.16667,4.149999999999995,-0.0153852068253517,0.0
bn,ILP-DFT-D2,0.16667,4.199999999999994,-0.0146977675945949,0.0
bn,ILP-DFT-D2,0.16667,4.249999999999995,-0.0140353365930643,0.0
bn,ILP-DFT-D2,0.16667,4.299999999999994,-0.0133980611527295,0.0
bn,ILP-DFT-D2,0.16667,4.349999999999994,-0.0127858734056545,0.0
bn,ILP-DFT-D2,0.16667,4.399999999999993,-0.0121985309654295,0.0
bn,ILP-DFT-D2,0.16667,4.449999999999994,-0.0116356512371975,0.0
bn,ILP-DFT-D2,0.16667,4.499999999999993,-0.0110967403502142,0.0
bn,ILP-DFT-D2,0.16667,4.549999999999994,-0.0105812175355044,0.0
bn,ILP-DFT-D2,0.16667,4.5999999999999925,-0.010088435634552,0.0
bn,ILP-DFT-D2,0.16667,4.649999999999993,-0.009617698315222,0.0
bn,ILP-DFT-D2,0.16667,4.699999999999992,-0.009168274481472,0.0
bn,ILP-DFT-D2,0.16667,4.749999999999993,-0.0087394102898192,0.0
bn,ILP-DFT-D2,0.16667,4.799999999999992,-0.0083303391243596,0.0
bn,ILP-DFT-D2,0.16667,4.8499999999999925,-0.0079402898308469,0.0
bn,ILP-DFT-D2,0.16667,4.899999999999992,-0.0075684934672199,0.0
bn,ILP-DFT-D2,0.16667,4.949999999999992,-0.0072141887912797,0.0
bn,ILP-DFT-D2,0.16667,4.999999999999991,-0.0068766266750674,0.0
bn,ILP-DFT-D2,0.16667,5.049999999999992,-0.0065550736087445,0.0
bn,ILP-DFT-D2,0.16667,5.099999999999991,-0.0062488144339294,0.0
bn,ILP-DFT-D2,0.16667,5.149999999999992,-0.0059571544267269,0.0
bn,ILP-DFT-D2,0.16667,5.19999999999999,-0.0056794208336858,0.0
bn,ILP-DFT-D2,0.16667,5.249999999999991,-0.0054149639493799,0.0
bn,ILP-DFT-D2,0.16667,5.29999999999999,-0.0051631578116024,0.0
bn,ILP-DFT-D2,0.16667,5.349999999999991,-0.0049234005792317,0.0
bn,ILP-DFT-D2,0.16667,5.39999999999999,-0.0046951146485323,0.0
bn,ILP-DFT-D2,0.16667,5.44999999999999,-0.0044777465553371,0.0
bn,ILP-DFT-D2,0.16667,5.499999999999989,-0.0042707667037023,0.0
bn,ILP-DFT-D2,0.16667,5.54999999999999,-0.0040736689554323,0.0
bn,ILP-DFT-D2,0.16667,5.599999999999989,-0.0038859701097093,0.0
bn,ILP-DFT-D2,0.16667,5.64999999999999,-0.0037072092975343,0.0
bn,ILP-DFT-D2,0.16667,5.699999999999989,-0.0035369473118125,0.0
bn,ILP-DFT-D2,0.16667,5.749999999999989,-0.0033747658905749,0.0
bn,ILP-DFT-D2,0.16667,5.799999999999988,-0.0032202669679746,0.0
bn,ILP-DFT-D2,0.16667,5.849999999999989,-0.0030730719051925,0.0
bn,ILP-DFT-D2,0.16667,5.899999999999988,-0.0029328207113925,0.0
bn,ILP-DFT-D2,0.16667,5.949999999999989,-0.0027991712629171,0.0
bn,ILP-DFT-D2,0.16667,5.999999999999988,-0.0026717985275217,0.0
bn,ILP-DFT-D2,0.16667,6.049999999999988,-0.0025503937990718,0.0
bn,ILP-DFT-D2,0.16667,6.099999999999987,-0.0024346639470023,0.0
bn,ILP-DFT-D2,0.16667,6.149999999999988,-0.0023243306839795,0.0
bn,ILP-DFT-D2,0.16667,6.199999999999987,-0.0022191298543097,0.0
bn,ILP-DFT-D2,0.16667,6.249999999999988,-0.0021188107450749,0.0
bn,ILP-DFT-D2,0.16667,6.2999999999999865,-0.0020231354213668,0.0
bn,ILP-DFT-D2,0.16667,6.349999999999987,-0.0019318780864967,0.0
bn,ILP-DFT-D2,0.16667,6.399999999999986,-0.0018448244677768,0.0
bn,ILP-DFT-D2,0.16667,6.449999999999987,-0.0017617712280246,0.0
bn,ILP-DFT-D2,0.16667,6.499999999999986,-0.0016825254027867,0.0
bn,ILP-DFT-D2,0.16667,6.5499999999999865,-0.0016069038630046,0.0
bn,ILP-DFT-D2,0.16667,6.599999999999985,-0.0015347328027246,0.0
bn,ILP-DFT-D2,0.16667,6.649999999999986,-0.0014658472512643,0.0
bn,ILP-DFT-D2,0.16667,6.699999999999985,-0.0014000906092119,0.0
bn,ILP-DFT-D2,0.16667,6.749999999999986,-0.0013373142075074,0.0
bn,ILP-DFT-D2,0.16667,6.799999999999985,-0.001277376888817,0.0
bn,ILP-DFT-D2,0.16667,6.849999999999985,-0.0012201446103592,0.0
bn,ILP-DFT-D2,0.16667,6.899999999999984,-0.0011654900673692,0.0
bn,ILP-DFT-D2,0.16667,6.949999999999985,-0.0011132923362868,0.0
bn,ILP-DFT-D2,0.16667,6.999999999999984,-0.0010634365368398,0.0
bn,ILP-DFT-D2,0.16667,7.049999999999985,-0.0010158135121391,0.0
bn,ILP-DFT-D2,0.16667,7.099999999999984,-0.0009703195259493,0.0
bn,ILP-DFT-D2,0.16667,7.149999999999984,-0.0009268559762825,0.0
bn,ILP-DFT-D2,0.16667,7.199999999999983,-0.0008853291245367,0.0
bn,ILP-DFT-D2,0.16667,7.249999999999984,-0.0008456498393547,0.0
bn,ILP-DFT-D2,0.16667,7.299999999999983,-0.0008077333544722,0.0
bn,ILP-DFT-D2,0.16667,7.349999999999984,-0.0007714990398071,0.0
bn,ILP-DFT-D2,0.16667,7.399999999999983,-0.0007368701850971,0.0
bn,ILP-DFT-D2,0.16667,7.449999999999983,-0.0007037737953918,0.0
bn,ILP-DFT-D2,0.16667,7.499999999999982,-0.0006721403977874,0.0
bn,ILP-DFT-D2,0.16667,7.549999999999983,-0.0006419038587468,0.0
bn,ILP-DFT-D2,0.16667,7.599999999999982,-0.0006130012114695,0.0
bn,ILP-DFT-D2,0.16667,7.649999999999983,-0.0005853724927273,0.0
bn,ILP-DFT-D2,0.16667,7.699999999999981,-0.0005589605886422,0.0
bn,ILP-DFT-D2,0.16667,7.749999999999982,-0.0005337110889067,0.0
bn,ILP-DFT-D2,0.16667,7.799999999999981,-0.0005095721489674,0.0
bn,ILP-DFT-D2,0.16667,7.849999999999982,-0.0004864943597295,0.0
bn,ILP-DFT-D2,0.16667,7.899999999999981,-0.0004644306243397,0.0
bn,ILP-DFT-D2,0.16667,7.949999999999981,-0.0004433360416769,0.0
bn,ILP-DFT-D2,0.16667,7.9999999999999805,-0.0004231677961321,0.0
bn,ILP-DFT-D2,0.16667,8.049999999999981,-0.0004038850533598,0.0
bn,ILP-DFT-D2,0.16667,8.09999999999998,-0.0003854488616372,0.0
bn,ILP-DFT-D2,0.16667,8.14999999999998,-0.0003678220585046,0.0
bn,ILP-DFT-D2,0.16667,8.19999999999998,-0.000350969182417,0.0
bn,ILP-DFT-D2,0.16667,8.24999999999998,-0.0003348563891174,0.0
bn,ILP-DFT-D2,0.16667,8.29999999999998,-0.0003194513724347,0.0
bn,ILP-DFT-D2,0.16667,8.34999999999998,-0.0003047232892843,0.0
bn,ILP-DFT-D2,0.16667,8.399999999999979,-0.0002906426886424,0.0
bn,ILP-DFT-D2,0.16667,8.44999999999998,-0.0002771814442192,0.0
bn,ILP-DFT-D2,0.16667,8.499999999999979,-0.0002643126906969,0.0
bn,ILP-DFT-D2,0.16667,8.54999999999998,-0.0002520107632575,0.0
bn,ILP-DFT-D2,0.16667,8.599999999999978,-0.0002402511402799,0.0
bn,ILP-DFT-D2,0.16667,8.649999999999979,-0.0002290103889768,0.0
bn,ILP-DFT-D2,0.16667,8.699999999999978,-0.0002182661138574,0.0
bn,ILP-DFT-D2,0.16667,8.749999999999979,-0.000207996907795,0.0
bn,ILP-DFT-D2,0.16667,8.799999999999978,-0.0001981823056445,0.0
bn,ILP-DFT-D2,0.16667,8.849999999999978,-0.0001888027401992,0.0
bn,ILP-DFT-D2,0.16667,8.899999999999977,-0.0001798395003671,0.0
bn,ILP-DFT-D2,0.16667,8.949999999999978,-0.0001712746914845,0.0
bn,ILP-DFT-D2,0.16667,8.999999999999977,-0.0001630911975949,0.0
bn,ILP-DFT-D2,0.33333,2.6,0.0142220831540251,0.0
bn,ILP-DFT-D2,0.33333,2.65,0.002584780140248,0.0
bn,ILP-DFT-D2,0.33333,2.7,-0.0066859778484067,0.0
bn,ILP-DFT-D2,0.33333,2.75,-0.01393933981584,0.0
bn,ILP-DFT-D2,0.33333,2.7999999999999994,-0.0195044096864043,0.0
bn,ILP-DFT-D2,0.33333,2.849999999999999,-0.0236794549211145,0.0
bn,ILP-DFT-D2,0.33333,2.899999999999999,-0.0267256750354469,0.0
bn,ILP-DFT-D2,0.33333,2.949999999999999,-0.0288653862102696,0.0
bn,ILP-DFT-D2,0.33333,2.9999999999999987,-0.0302835845478393,0.0
bn,ILP-DFT-D2,0.33333,3.0499999999999985,-0.0311316019096974,0.0
bn,ILP-DFT-D2,0.33333,3.0999999999999983,-0.0315317254522824,0.0
bn,ILP-DFT-D2,0.33333,3.149999999999998,-0.0315819717998575,0.0
bn,ILP-DFT-D2,0.33333,3.199999999999998,-0.0313605291088245,0.0
bn,ILP-DFT-D2,0.33333,3.249999999999998,-0.0309296323055869,0.0
bn,ILP-DFT-D2,0.33333,3.2999999999999976,-0.0303388039950167,0.0
bn,ILP-DFT-D2,0.33333,3.349999999999997,-0.0296274892785497,0.0
bn,ILP-DFT-D2,0.33333,3.399999999999997,-0.0288271581591423,0.0
bn,ILP-DFT-D2,0.33333,3.449999999999997,-0.0279629635831719,0.0
bn,ILP-DFT-D2,0.33333,3.499999999999997,-0.0270550406366423,0.0
bn,ILP-DFT-D2,0.33333,3.5499999999999967,-0.0261195221230021,0.0
bn,ILP-DFT-D2,0.33333,3.5999999999999965,-0.0251693330189999,0.0
bn,ILP-DFT-D2,0.33333,3.649999999999997,-0.0242148138946145,0.0
bn,ILP-DFT-D2,0.33333,3.699999999999996,-0.0232642125103268,0.0
bn,ILP-DFT-D2,0.33333,3.749999999999996,-0.0223240738328245,0.0
bn,ILP-DFT-D2,0.33333,3.799999999999996,-0.0213995515767573,0.0
bn,ILP-DFT-D2,0.33333,3.849999999999996,-0.0204946588439396,0.0
bn,ILP-DFT-D2,0.33333,3.899999999999996,-0.019612471202695,0.0
bn,ILP-DFT-D2,0.33333,3.9499999999999953,-0.0187552923524743,0.0
bn,ILP-DFT-D2,0.33333,3.999999999999995,-0.0179247901154768,0.0
bn,ILP-DFT-D2,0.33333,4.049999999999995,-0.0171221086952044,0.0
bn,ILP-DFT-D2,0.33333,4.099999999999994,-0.0163479617912623,0.0
bn,ILP-DFT-D2,0.33333,4.149999999999995,-0.0156027101447717,0.0
bn,ILP-DFT-D2,0.33333,4.199999999999994,-0.0148864263233168,0.0
bn,ILP-DFT-D2,0.33333,4.249999999999995,-0.0141989489732248,0.0
bn,ILP-DFT-D2,0.33333,4.299999999999994,-0.0135399283231496,0.0
bn,ILP-DFT-D2,0.33333,4.349999999999994,-0.0129088643806518,0.0
bn,ILP-DFT-D2,0.33333,4.399999999999993,-0.0123051389974371,0.0
bn,ILP-DFT-D2,0.33333,4.449999999999994,-0.0117280427698673,0.0
bn,ILP-DFT-D2,0.33333,4.499999999999993,-0.0111767975755192,0.0
bn,ILP-DFT-D2,0.33333,4.549999999999994,-0.0106505754137522,0.0
bn,ILP-DFT-D2,0.33333,4.5999999999999925,-0.0101485141105595,0.0
bn,ILP-DFT-D2,0.33333,4.649999999999993,-0.0096697303602493,0.0
bn,ILP-DFT-D2,0.33333,4.699999999999992,-0.0092133305039574,0.0
bn,ILP-DFT-D2,0.33333,4.749999999999993,-0.0087784193849396,0.0
bn,ILP-DFT-D2,0.33333,4.799999999999992,-0.0083641075702569,0.0
bn,ILP-DFT-D2,0.33333,4.8499999999999925,-0.0079695171860825,0.0
bn,ILP-DFT-D2,0.33333,4.899999999999992,-0.0075937865781217,0.0
bn,ILP-DFT-D2,0.33333,4.949999999999992,-0.0072360739781274,0.0
bn,ILP-DFT-D2,0.33333,4.999999999999991,-0.0068955603315723,0.0
bn,ILP-DFT-D2,0.33333,5.049999999999992,-0.0065714514193295,0.0
bn,ILP-DFT-D2,0.33333,5.099999999999991,-0.0062629793871629,0.0
bn,ILP-DFT-D2,0.33333,5.149999999999992,-0.0059694037804698,0.0
bn,ILP-DFT-D2,0.33333,5.19999999999999,-0.0056900121676992,0.0
bn,ILP-DFT-D2,0.33333,5.249999999999991,-0.0054241204236822,0.0
bn,ILP-DFT-D2,0.33333,5.29999999999999,-0.005171072733737,0.0
bn,ILP-DFT-D2,0.33333,5.349999999999991,-0.0049302413704195,0.0
bn,ILP-DFT-D2,0.33333,5.39999999999999,-0.0047010262870248,0.0
bn,ILP-DFT-D2,0.33333,5.44999999999999,-0.0044828545652597,0.0
bn,ILP-DFT-D2,0.33333,5.499999999999989,-0.0042751797488191,0.0
bn,ILP-DFT-D2,0.33333,5.54999999999999,-0.0040774810896166,0.0
bn,ILP-DFT-D2,0.33333,5.599999999999989,-0.0038892627291442,0.0
bn,ILP-DFT-D2,0.33333,5.64999999999999,-0.0037100528338598,0.0
bn,ILP-DFT-D2,0.33333,5.699999999999989,-0.0035394027003219,0.0
bn,ILP-DFT-D2,0.33333,5.749999999999989,-0.0033768858431022,0.0
bn,ILP-DFT-D2,0.33333,5.799999999999988,-0.003222097076267,0.0
bn,ILP-DFT-D2,0.33333,5.849999999999989,-0.0030746515971822,0.0
bn,ILP-DFT-D2,0.33333,5.899999999999988,-0.0029341840798222,0.0
bn,ILP-DFT-D2,0.33333,5.949999999999989,-0.0028003477832596,0.0
bn,ILP-DFT-D2,0.33333,5.999999999999988,-0.0026728136798768,0.0
bn,ILP-DFT-D2,0.33333,6.049999999999988,-0.0025512696067773,0.0
bn,ILP-DFT-D2,0.33333,6.099999999999987,-0.0024354194430822,0.0
bn,ILP-DFT-D2,0.33333,6.149999999999988,-0.0023249823149722,0.0
bn,ILP-DFT-D2,0.33333,6.199999999999987,-0.0022196918298993,0.0
bn,ILP-DFT-D2,0.33333,6.249999999999988,-0.0021192953407025,0.0
bn,ILP-DFT-D2,0.33333,6.2999999999999865,-0.0020235532401242,0.0
bn,ILP-DFT-D2,0.33333,6.349999999999987,-0.0019322382857769,0.0
bn,ILP-DFT-D2,0.33333,6.399999999999986,-0.0018451349553449,0.0
bn,ILP-DFT-D2,0.33333,6.449999999999987,-0.0017620388316545,0.0
bn,ILP-DFT-D2,0.33333,6.499999999999986,-0.0016827560169918,0.0
bn,ILP-DFT-D2,0.33333,6.5499999999999865,-0.0016071025759369,0.0
bn,ILP-DFT-D2,0.33333,6.599999999999985,-0.0015349040059042,0.0
bn,ILP-DFT-D2,0.33333,6.649999999999986,-0.0014659947344695,0.0
bn,ILP-DFT-D2,0.33333,6.699999999999985,-0.0014002176425025,0.0
bn,ILP-DFT-D2,0.33333,6.749999999999986,-0.001337423612127,0.0
bn,ILP-DFT-D2,0.33333,6.799999999999985,-0.0012774710984748,0.0
bn,ILP-DFT-D2,0.33333,6.849999999999985,-0.0012202257241993,0.0
bn,ILP-DFT-D2,0.33333,6.899999999999984,-0.0011655598957318,0.0
bn,ILP-DFT-D2,0.33333,6.949999999999985,-0.0011133524402549,0.0
bn,ILP-DFT-D2,0.33333,6.999999999999984,-0.0010634882623978,0.0
bn,ILP-DFT-D2,0.33333,7.049999999999985,-0.0010158580196675,0.0
bn,ILP-DFT-D2,0.33333,7.099999999999984,-0.0009703578156843,0.0
bn,ILP-DFT-D2,0.33333,7.149999999999984,-0.0009268889103175,0.0
bn,ILP-DFT-D2,0.33333,7.199999999999983,-0.0008853574457869,0.0
bn,ILP-DFT-D2,0.33333,7.249999999999984,-0.0008456741879596,0.0
bn,ILP-DFT-D2,0.33333,7.299999999999983,-0.0008077542819346,0.0
bn,ILP-DFT-D2,0.33333,7.349999999999984,-0.0007715170212048,0.0
bn,ILP-DFT-D2,0.33333,7.399999999999983,-0.0007368856296245,0.0
bn,ILP-DFT-D2,0.33333,7.449999999999983,-0.0007037870554498,0.0
bn,ILP-DFT-D2,0.33333,7.499999999999982,-0.0006721517768317,0.0
bn,ILP-DFT-D2,0.33333,7.549999999999983,-0.0006419136180593,0.0
bn,ILP-DFT-D2,0.33333,7.599999999999982,-0.000613009576015,0.0
bn,ILP-DFT-D2,0.33333,7.649999999999983,-0.0005853796561918,0.0
bn,ILP-DFT-D2,0.33333,7.699999999999981,-0.0005589667177892,0.0
bn,ILP-DFT-D2,0.33333,7.749999999999982,-0.0005337163273368,0.0
bn,ILP-DFT-D2,0.33333,7.799999999999981,-0.0005095766203524,0.0
bn,ILP-DFT-D2,0.33333,7.849999999999982,-0.0004864981706047,0.0
bn,ILP-DFT-D2,0.33333,7.899999999999981,-0.0004644338664858,0.0
bn,ILP-DFT-D2,0.33333,7.949999999999981,-0.000443338794172,0.0
bn,ILP-DFT-D2,0.33333,7.9999999999999805,-0.0004231701271297,0.0
bn,ILP-DFT-D2,0.33333,8.049999999999981,-0.0004038870216094,0.0
bn,ILP-DFT-D2,0.33333,8.09999999999998,-0.0003854505177969,0.0
bn,ILP-DFT-D2,0.33333,8.14999999999998,-0.0003678234462949,0.0
bn,ILP-DFT-D2,0.33333,8.19999999999998,-0.0003509703396025,0.0
bn,ILP-DFT-D2,0.33333,8.24999999999998,-0.0003348573483599,0.0
bn,ILP-DFT-D2,0.33333,8.29999999999998,-0.0003194521620297,0.0
bn,ILP-DFT-D2,0.33333,8.34999999999998,-0.0003047239338069,0.0
bn,ILP-DFT-D2,0.33333,8.399999999999979,-0.0002906432094897,0.0
bn,ILP-DFT-D2,0.33333,8.44999999999998,-0.0002771818601043,0.0
bn,ILP-DFT-D2,0.33333,8.499999999999979,-0.0002643130180546,0.0
bn,ILP-DFT-D2,0.33333,8.54999999999998,-0.0002520110166193,0.0
bn,ILP-DFT-D2,0.33333,8.599999999999978,-0.0002402513325545,0.0
bn,ILP-DFT-D2,0.33333,8.649999999999979,-0.000229010531652,0.0
bn,ILP-DFT-D2,0.33333,8.699999999999978,-0.0002182662171472,0.0
bn,ILP-DFT-D2,0.33333,8.749999999999979,-0.0002079969807846,0.0
bn,ILP-DFT-D2,0.33333,8.799999999999978,-0.0001981823563923,0.0
bn,ILP-DFT-D2,0.33333,8.849999999999978,-0.0001888027758143,0.0
bn,ILP-DFT-D2,0.33333,8.899999999999977,-0.0001798395270871,0.0
bn,ILP-DFT-D2,0.33333,8.949999999999978,-0.0001712747147148,0.0
bn,ILP-DFT-D2,0.33333,8.999999999999977,-0.0001630912219567,0.0
bn,ILP-DFT-D2,0.5,2.6,0.0418756979062457,0.0
bn,ILP-DFT-D2,0.5,2.65,0.0270083330053179,0.0
bn,ILP-DFT-D2,0.5,2.7,0.0146304994965502,0.0
bn,ILP-DFT-D2,0.5,2.75,0.0044610437043877,0.0
bn,ILP-DFT-D2,0.5,2.7999999999999994,-0.0037696850528394,0.0
bn,ILP-DFT-D2,0.5,2.849999999999999,-0.0103207296003642,0.0
bn,ILP-DFT-D2,0.5,2.899999999999999,-0.0154382266970491,0.0
bn,ILP-DFT-D2,0.5,2.949999999999999,-0.0193512588415867,0.0
bn,ILP-DFT-D2,0.5,2.9999999999999987,-0.0222674821841968,0.0
bn,ILP-DFT-D2,0.5,3.0499999999999985,-0.0243699159718442,0.0
bn,ILP-DFT-D2,0.5,3.0999999999999983,-0.0258156325339022,0.0
bn,ILP-DFT-D2,0.5,3.149999999999998,-0.0267363738004071,0.0
bn,ILP-DFT-D2,0.5,3.199999999999998,-0.0272406337049693,0.0
bn,ILP-DFT-D2,0.5,3.249999999999998,-0.0274165745834071,0.0
bn,ILP-DFT-D2,0.5,3.2999999999999976,-0.0273352111002074,0.0
bn,ILP-DFT-D2,0.5,3.349999999999997,-0.0270534668180024,0.0
bn,ILP-DFT-D2,0.5,3.399999999999997,-0.0266168861733975,0.0
bn,ILP-DFT-D2,0.5,3.449999999999997,-0.0260619203284671,0.0
bn,ILP-DFT-D2,0.5,3.499999999999997,-0.0254177899579168,0.0
bn,ILP-DFT-D2,0.5,3.5499999999999967,-0.0247079710258644,0.0
bn,ILP-DFT-D2,0.5,3.5999999999999965,-0.0239513651003324,0.0
bn,ILP-DFT-D2,0.5,3.649999999999997,-0.0231632158018744,0.0
bn,ILP-DFT-D2,0.5,3.699999999999996,-0.0223558258340297,0.0
bn,ILP-DFT-D2,0.5,3.749999999999996,-0.0215391195611918,0.0
bn,ILP-DFT-D2,0.5,3.799999999999996,-0.0207210867822267,0.0
bn,ILP-DFT-D2,0.5,3.849999999999996,-0.0199081352600947,0.0
bn,ILP-DFT-D2,0.5,3.899999999999996,-0.0191053729986974,0.0
bn,ILP-DFT-D2,0.5,3.9499999999999953,-0.0183168361312029,0.0
bn,ILP-DFT-D2,0.5,3.999999999999995,-0.017545674379555,0.0
bn,ILP-DFT-D2,0.5,4.049999999999995,-0.0167943031158195,0.0
bn,ILP-DFT-D2,0.5,4.099999999999994,-0.0160645288766971,0.0
bn,ILP-DFT-D2,0.5,4.149999999999995,-0.0153576535669124,0.0
bn,ILP-DFT-D2,0.5,4.199999999999994,-0.0146745613886372,0.0
bn,ILP-DFT-D2,0.5,4.249999999999995,-0.0140157916420617,0.0
bn,ILP-DFT-D2,0.5,4.299999999999994,-0.013381599874302,0.0
bn,ILP-DFT-D2,0.5,4.349999999999994,-0.0127720093494625,0.0
bn,ILP-DFT-D2,0.5,4.399999999999993,-0.0121868544284371,0.0
bn,ILP-DFT-D2,0.5,4.449999999999994,-0.0116258171508043,0.0
bn,ILP-DFT-D2,0.5,4.499999999999993,-0.0110884580802048,0.0
bn,ILP-DFT-D2,0.5,4.549999999999994,-0.0105742422925345,0.0
bn,ILP-DFT-D2,0.5,4.5999999999999925,-0.0100825612407318,0.0
bn,ILP-DFT-D2,0.5,4.649999999999993,-0.0096127511125398,0.0
bn,ILP-DFT-D2,0.5,4.699999999999992,-0.0091641082016771,0.0
bn,ILP-DFT-D2,0.5,4.749999999999993,-0.0087359017339574,0.0
bn,ILP-DFT-D2,0.5,4.799999999999992,-0.0083273845240592,0.0
bn,ILP-DFT-D2,0.5,4.8499999999999925,-0.0079378017837372,0.0
bn,ILP-DFT-D2,0.5,4.899999999999992,-0.0075663983558271,0.0
bn,ILP-DFT-D2,0.5,4.949999999999992,-0.0072124246091025,0.0
bn,ILP-DFT-D2,0.5,4.999999999999991,-0.0068751411955494,0.0
bn,ILP-DFT-D2,0.5,5.049999999999992,-0.0065538228430392,0.0
bn,ILP-DFT-D2,0.5,5.099999999999991,-0.0062477613318971,0.0
bn,ILP-DFT-D2,0.5,5.149999999999992,-0.0059562677827624,0.0
bn,ILP-DFT-D2,0.5,5.19999999999999,-0.0056786743651118,0.0
bn,ILP-DFT-D2,0.5,5.249999999999991,-0.0054143355201397,0.0
bn,ILP-DFT-D2,0.5,5.29999999999999,-0.005162628778355,0.0
bn,ILP-DFT-D2,0.5,5.349999999999991,-0.00492295524056,0.0
bn,ILP-DFT-D2,0.5,5.39999999999999,-0.0046947397809748,0.0
bn,ILP-DFT-D2,0.5,5.44999999999999,-0.0044774310225843,0.0
bn,ILP-DFT-D2,0.5,5.499999999999989,-0.0042705011273973,0.0
bn,ILP-DFT-D2,0.5,5.54999999999999,-0.0040734454378794,0.0
bn,ILP-DFT-D2,0.5,5.599999999999989,-0.0038857820002968,0.0
bn,ILP-DFT-D2,0.5,5.64999999999999,-0.0037070509959873,0.0
bn,ILP-DFT-D2,0.5,5.699999999999989,-0.003536814102472,0.0
bn,ILP-DFT-D2,0.5,5.749999999999989,-0.0033746538028021,0.0
bn,ILP-DFT-D2,0.5,5.799999999999988,-0.0032201726585672,0.0
bn,ILP-DFT-D2,0.5,5.849999999999989,-0.0030729925593542,0.0
bn,ILP-DFT-D2,0.5,5.899999999999988,-0.0029327539593095,0.0
bn,ILP-DFT-D2,0.5,5.949999999999989,-0.0027991151094974,0.0
bn,ILP-DFT-D2,0.5,5.999999999999988,-0.0026717512932243,0.0
bn,ILP-DFT-D2,0.5,6.049999999999988,-0.0025503540700571,0.0
bn,ILP-DFT-D2,0.5,6.099999999999987,-0.0024346305331697,0.0
bn,ILP-DFT-D2,0.5,6.149999999999988,-0.0023243025835979,0.0
bn,ILP-DFT-D2,0.5,6.199999999999987,-0.0022191062242518,0.0
bn,ILP-DFT-D2,0.5,6.249999999999988,-0.0021187908757545,0.0
bn,ILP-DFT-D2,0.5,6.2999999999999865,-0.0020231187156074,0.0
bn,ILP-DFT-D2,0.5,6.349999999999987,-0.0019318640417598,0.0
bn,ILP-DFT-D2,0.5,6.399999999999986,-0.0018448126611918,0.0
bn,ILP-DFT-D2,0.5,6.449999999999987,-0.0017617613037792,0.0
bn,ILP-DFT-D2,0.5,6.499999999999986,-0.0016825170615124,0.0
bn,ILP-DFT-D2,0.5,6.5499999999999865,-0.0016068968528424,0.0
bn,ILP-DFT-D2,0.5,6.599999999999985,-0.0015347269117942,0.0
bn,ILP-DFT-D2,0.5,6.649999999999986,-0.0014658423013349,0.0
bn,ILP-DFT-D2,0.5,6.699999999999985,-0.0014000864503698,0.0
bn,ILP-DFT-D2,0.5,6.749999999999986,-0.0013373107136622,0.0
bn,ILP-DFT-D2,0.5,6.799999999999985,-0.0012773739539273,0.0
bn,ILP-DFT-D2,0.5,6.849999999999985,-0.0012201421452546,0.0
bn,ILP-DFT-D2,0.5,6.899999999999984,-0.0011654879970643,0.0
bn,ILP-DFT-D2,0.5,6.949999999999985,-0.0011132905977344,0.0
bn,ILP-DFT-D2,0.5,6.999999999999984,-0.0010634350770324,0.0
bn,ILP-DFT-D2,0.5,7.049999999999985,-0.0010158122865222,0.0
bn,ILP-DFT-D2,0.5,7.099999999999984,-0.0009703184970648,0.0
bn,ILP-DFT-D2,0.5,7.149999999999984,-0.0009268551126497,0.0
bn,ILP-DFT-D2,0.5,7.199999999999983,-0.000885328399697,0.0
bn,ILP-DFT-D2,0.5,7.249999999999984,-0.0008456492310742,0.0
bn,ILP-DFT-D2,0.5,7.299999999999983,-0.0008077328440672,0.0
bn,ILP-DFT-D2,0.5,7.349999999999984,-0.0007714986115825,0.0
bn,ILP-DFT-D2,0.5,7.399999999999983,-0.0007368698258618,0.0
bn,ILP-DFT-D2,0.5,7.449999999999983,-0.000703773494072,0.0
bn,ILP-DFT-D2,0.5,7.499999999999982,-0.0006721401450775,0.0
bn,ILP-DFT-D2,0.5,7.549999999999983,-0.0006419036468319,0.0
bn,ILP-DFT-D2,0.5,7.599999999999982,-0.0006130010337868,0.0
bn,ILP-DFT-D2,0.5,7.649999999999983,-0.0005853723437674,0.0
bn,ILP-DFT-D2,0.5,7.699999999999981,-0.0005589604637821,0.0
bn,ILP-DFT-D2,0.5,7.749999999999982,-0.0005337109842571,0.0
bn,ILP-DFT-D2,0.5,7.799999999999981,-0.0005095720612722,0.0
bn,ILP-DFT-D2,0.5,7.849999999999982,-0.0004864942862496,0.0
bn,ILP-DFT-D2,0.5,7.899999999999981,-0.0004644305627845,0.0
bn,ILP-DFT-D2,0.5,7.949999999999981,-0.0004433359901172,0.0
bn,ILP-DFT-D2,0.5,7.9999999999999805,-0.0004231677529498,0.0
bn,ILP-DFT-D2,0.5,8.049999999999981,-0.0004038850172021,0.0
bn,ILP-DFT-D2,0.5,8.09999999999998,-0.0003854488313619,0.0
bn,ILP-DFT-D2,0.5,8.14999999999998,-0.0003678220331595,0.0
bn,ILP-DFT-D2,0.5,8.19999999999998,-0.0003509691612046,0.0
bn,ILP-DFT-D2,0.5,8.24999999999998,-0.0003348563713672,0.0
bn,ILP-DFT-D2,0.5,8.29999999999998,-0.0003194513575817,0.0
bn,ILP-DFT-D2,0.5,8.34999999999998,-0.0003047232768622,0.0
bn,ILP-DFT-D2,0.5,8.399999999999979,-0.0002906426782525,0.0
bn,ILP-DFT-D2,0.5,8.44999999999998,-0.000277181435532,0.0
bn,ILP-DFT-D2,0.5,8.499999999999979,-0.0002643126834325,0.0
bn,ILP-DFT-D2,0.5,8.54999999999998,-0.0002520107571823,0.0
bn,ILP-DFT-D2,0.5,8.599999999999978,-0.0002402511352022,0.0
bn,ILP-DFT-D2,0.5,8.649999999999979,-0.0002290103847348,0.0
bn,ILP-DFT-D2,0.5,8.699999999999978,-0.0002182661103118,0.0
bn,ILP-DFT-D2,0.5,8.749999999999979,-0.000207996904832,0.0
bn,ILP-DFT-D2,0.5,8.799999999999978,-0.0001981823031709,0.0
bn,ILP-DFT-D2,0.5,8.849999999999978,-0.0001888027381298,0.0
bn,ILP-DFT-D2,0.5,8.899999999999977,-0.0001798394986396,0.0
bn,ILP-DFT-D2,0.5,8.949999999999978,-0.0001712746900421,0.0
bn,ILP-DFT-D2,0.5,8.999999999999977,-0.0001630911963896,0.0
bn,ILP-DFT-D2,0.66667,2.6,0.0698626770110131,0.0
bn,ILP-DFT-D2,0.66667,2.65,0.0513169138450804,0.0
bn,ILP-DFT-D2,0.66667,2.7,0.0357176003477333,0.0
bn,ILP-DFT-D2,0.66667,2.75,0.0226974194342552,0.0
bn,ILP-DFT-D2,0.66667,2.7999999999999994,0.0119298818195474,0.0
bn,ILP-DFT-D2,0.66667,2.849999999999999,0.0031233670509376,0.0
bn,ILP-DFT-D2,0.66667,2.899999999999999,-0.0039856394242274,0.0
bn,ILP-DFT-D2,0.66667,2.949999999999999,-0.0096380100575794,0.0
bn,ILP-DFT-D2,0.66667,2.9999999999999987,-0.0140546907276322,0.0
bn,ILP-DFT-D2,0.66667,3.0499999999999985,-0.0174367041739067,0.0
bn,ILP-DFT-D2,0.66667,3.0999999999999983,-0.0199636927013768,0.0
bn,ILP-DFT-D2,0.66667,3.149999999999998,-0.0217925341919595,0.0
bn,ILP-DFT-D2,0.66667,3.199999999999998,-0.0230570488501093,0.0
bn,ILP-DFT-D2,0.66667,3.249999999999998,-0.0238690565472996,0.0
bn,ILP-DFT-D2,0.66667,3.2999999999999976,-0.0243204970883246,0.0
bn,ILP-DFT-D2,0.66667,3.349999999999997,-0.0244861192314846,0.0
bn,ILP-DFT-D2,0.66667,3.399999999999997,-0.0244262871283043,0.0
bn,ILP-DFT-D2,0.66667,3.449999999999997,-0.0241896002578547,0.0
bn,ILP-DFT-D2,0.66667,3.499999999999997,-0.0238151731180273,0.0
bn,ILP-DFT-D2,0.66667,3.5499999999999967,-0.0233345305471308,0.0
bn,ILP-DFT-D2,0.66667,3.5999999999999965,-0.0227731385279224,0.0
bn,ILP-DFT-D2,0.66667,3.649999999999997,-0.0221516195168893,0.0
bn,ILP-DFT-D2,0.66667,3.699999999999996,-0.0214867090307873,0.0
bn,ILP-DFT-D2,0.66667,3.749999999999996,-0.0207920067964817,0.0
bn,ILP-DFT-D2,0.66667,3.799999999999996,-0.0200785678314794,0.0
bn,ILP-DFT-D2,0.66667,3.849999999999996,-0.0193553699779895,0.0
bn,ILP-DFT-D2,0.66667,3.899999999999996,-0.0186296863410744,0.0
bn,ILP-DFT-D2,0.66667,3.9499999999999953,-0.0179073843732098,0.0
bn,ILP-DFT-D2,0.66667,3.999999999999995,-0.0171931680576022,0.0
bn,ILP-DFT-D2,0.66667,4.049999999999995,-0.0164907755988421,0.0
bn,ILP-DFT-D2,0.66667,4.099999999999994,-0.0158031419944322,0.0
bn,ILP-DFT-D2,0.66667,4.149999999999995,-0.0151325336052599,0.0
bn,ILP-DFT-D2,0.66667,4.199999999999994,-0.0144806601735618,0.0
bn,ILP-DFT-D2,0.66667,4.249999999999995,-0.0138487684998773,0.0
bn,ILP-DFT-D2,0.66667,4.299999999999994,-0.0132377210704746,0.0
bn,ILP-DFT-D2,0.66667,4.349999999999994,-0.0126480622371021,0.0
bn,ILP-DFT-D2,0.66667,4.399999999999993,-0.0120800740297424,0.0
bn,ILP-DFT-D2,0.66667,4.449999999999994,-0.0115338232843722,0.0
bn,ILP-DFT-D2,0.66667,4.499999999999993,-0.0110092014595348,0.0
bn,ILP-DFT-D2,0.66667,4.549999999999994,-0.0105059582741295,0.0
bn,ILP-DFT-D2,0.66667,4.5999999999999925,-0.0100237301072994,0.0
bn,ILP-DFT-D2,0.66667,4.649999999999993,-0.0095620639477909,0.0
bn,ILP-DFT-D2,0.66667,4.699999999999992,-0.0091204375554045,0.0
bn,ILP-DFT-D2,0.66667,4.749999999999993,-0.0086982763950071,0.0
bn,ILP-DFT-D2,0.66667,4.799999999999992,-0.008294967818915,0.0
bn,ILP-DFT-D2,0.66667,4.8499999999999925,-0.0079098729029674,0.0
bn,ILP-DFT-D2,0.66667,4.899999999999992,-0.007542336282337,0.0
bn,ILP-DFT-D2,0.66667,4.949999999999992,-0.0071916942830547,0.0
bn,ILP-DFT-D2,0.66667,4.999999999999991,-0.0068572816028025,0.0
bn,ILP-DFT-D2,0.66667,5.049999999999992,-0.0065384367582668,0.0
bn,ILP-DFT-D2,0.66667,5.099999999999991,-0.0062345064854971,0.0
bn,ILP-DFT-D2,0.66667,5.149999999999992,-0.0059448492531624,0.0
bn,ILP-DFT-D2,0.66667,5.19999999999999,-0.0056688380258842,0.0
bn,ILP-DFT-D2,0.66667,5.249999999999991,-0.0054058623952668,0.0
bn,ILP-DFT-D2,0.66667,5.29999999999999,-0.0051553301794369,0.0
bn,ILP-DFT-D2,0.66667,5.349999999999991,-0.0049166685774197,0.0
bn,ILP-DFT-D2,0.66667,5.39999999999999,-0.0046893249522108,0.0
bn,ILP-DFT-D2,0.66667,5.44999999999999,-0.0044727673056543,0.0
bn,ILP-DFT-D2,0.66667,5.499999999999989,-0.004266484498987,0.0
bn,ILP-DFT-D2,0.66667,5.54999999999999,-0.0040699862649367,0.0
bn,ILP-DFT-D2,0.66667,5.599999999999989,-0.0038828030504092,0.0
bn,ILP-DFT-D2,0.66667,5.64999999999999,-0.0037044857228822,0.0
bn,ILP-DFT-D2,0.66667,5.699999999999989,-0.0035346051685625,0.0
bn,ILP-DFT-D2,0.66667,5.749999999999989,-0.0033727518059869,0.0
bn,ILP-DFT-D2,0.66667,5.799999999999988,-0.0032185350350122,0.0
bn,ILP-DFT-D2,0.66667,5.849999999999989,-0.003071582637947,0.0
bn,ILP-DFT-D2,0.66667,5.899999999999988,-0.0029315401467817,0.0
bn,ILP-DFT-D2,0.66667,5.949999999999989,-0.0027980701881968,0.0
bn,ILP-DFT-D2,0.66667,5.999999999999988,-0.0026708518159193,0.0
bn,ILP-DFT-D2,0.66667,6.049999999999988,-0.0025495798384023,0.0
bn,ILP-DFT-D2,0.66667,6.099999999999987,-0.0024339641482322,0.0
bn,ILP-DFT-D2,0.66667,6.149999999999988,-0.0023237290585225,0.0
bn,ILP-DFT-D2,0.66667,6.199999999999987,-0.0022186126504548,0.0
bn,ILP-DFT-D2,0.66667,6.249999999999988,-0.0021183661352548,0.0
bn,ILP-DFT-D2,0.66667,6.2999999999999865,-0.002022753233132,0.0
bn,ILP-DFT-D2,0.66667,6.349999999999987,-0.001931549571112,0.0
bn,ILP-DFT-D2,0.66667,6.399999999999986,-0.0018445421011623,0.0
bn,ILP-DFT-D2,0.66667,6.449999999999987,-0.0017615285395109,0.0
bn,ILP-DFT-D2,0.66667,6.499999999999986,-0.0016823168278046,0.0
bn,ILP-DFT-D2,0.66667,6.5499999999999865,-0.0016067246163746,0.0
bn,ILP-DFT-D2,0.66667,6.599999999999985,-0.0015345787696379,0.0
bn,ILP-DFT-D2,0.66667,6.649999999999986,-0.0014657148935093,0.0
bn,ILP-DFT-D2,0.66667,6.699999999999985,-0.0013999768844996,0.0
bn,ILP-DFT-D2,0.66667,6.749999999999986,-0.0013372165000724,0.0
bn,ILP-DFT-D2,0.66667,6.799999999999985,-0.0012772929497169,0.0
bn,ILP-DFT-D2,0.66667,6.849999999999985,-0.0012200725061228,0.0
bn,ILP-DFT-D2,0.66667,6.899999999999984,-0.0011654281358168,0.0
bn,ILP-DFT-D2,0.66667,6.949999999999985,-0.0011132391485428,0.0
bn,ILP-DFT-D2,0.66667,6.999999999999984,-0.0010633908646324,0.0
bn,ILP-DFT-D2,0.66667,7.049999999999985,-0.0010157742996899,0.0
bn,ILP-DFT-D2,0.66667,7.099999999999984,-0.0009702858657725,0.0
bn,ILP-DFT-D2,0.66667,7.149999999999984,-0.0009268270883797,0.0
bn,ILP-DFT-D2,0.66667,7.199999999999983,-0.0008853043384871,0.0
bn,ILP-DFT-D2,0.66667,7.249999999999984,-0.0008456285789293,0.0
bn,ILP-DFT-D2,0.66667,7.299999999999983,-0.0008077151243819,0.0
bn,ILP-DFT-D2,0.66667,7.349999999999984,-0.0007714834143168,0.0
bn,ILP-DFT-D2,0.66667,7.399999999999983,-0.0007368567982393,0.0
bn,ILP-DFT-D2,0.66667,7.449999999999983,-0.0007037623325443,0.0
bn,ILP-DFT-D2,0.66667,7.499999999999982,-0.0006721305884322,0.0
bn,ILP-DFT-D2,0.66667,7.549999999999983,-0.0006418954702649,0.0
bn,ILP-DFT-D2,0.66667,7.599999999999982,-0.0006129940438048,0.0
bn,ILP-DFT-D2,0.66667,7.649999999999983,-0.0005853663737971,0.0
bn,ILP-DFT-D2,0.66667,7.699999999999981,-0.0005589553704021,0.0
bn,ILP-DFT-D2,0.66667,7.749999999999982,-0.0005337066439672,0.0
bn,ILP-DFT-D2,0.66667,7.799999999999981,-0.0005095683676845,0.0
bn,ILP-DFT-D2,0.66667,7.849999999999982,-0.0004864911477122,0.0
bn,ILP-DFT-D2,0.66667,7.899999999999981,-0.0004644279002974,0.0
bn,ILP-DFT-D2,0.66667,7.949999999999981,-0.0004433337355722,0.0
bn,ILP-DFT-D2,0.66667,7.9999999999999805,-0.0004231658475974,0.0
bn,ILP-DFT-D2,0.66667,8.049999999999981,-0.0004038834103496,0.0
bn,ILP-DFT-D2,0.66667,8.09999999999998,-0.0003854474792595,0.0
bn,ILP-DFT-D2,0.66667,8.14999999999998,-0.0003678208980497,0.0
bn,ILP-DFT-D2,0.66667,8.19999999999998,-0.0003509682105171,0.0
bn,ILP-DFT-D2,0.66667,8.24999999999998,-0.0003348555770319,0.0
bn,ILP-DFT-D2,0.66667,8.29999999999998,-0.0003194506954447,0.0
bn,ILP-DFT-D2,0.66667,8.34999999999998,-0.0003047227261774,0.0
bn,ILP-DFT-D2,0.66667,8.399999999999979,-0.0002906422212296,0.0
bn,ILP-DFT-D2,0.66667,8.44999999999998,-0.0002771810569468,0.0
bn,ILP-DFT-D2,0.66667,8.499999999999979,-0.0002643123702767,0.0
bn,ILP-DFT-D2,0.66667,8.54999999999998,-0.000252010498392,0.0
bn,ILP-DFT-D2,0.66667,8.599999999999978,-0.0002402509213794,0.0
bn,ILP-DFT-D2,0.66667,8.649999999999979,-0.0002290102079172,0.0
bn,ILP-DFT-D2,0.66667,8.699999999999978,-0.0002182659637446,0.0
bn,ILP-DFT-D2,0.66667,8.749999999999979,-0.0002079967827972,0.0
bn,ILP-DFT-D2,0.66667,8.799999999999978,-0.0001981822008172,0.0
bn,ILP-DFT-D2,0.66667,8.849999999999978,-0.0001888026513467,0.0
bn,ILP-DFT-D2,0.66667,8.899999999999977,-0.0001798394239171,0.0
bn,ILP-DFT-D2,0.66667,8.949999999999978,-0.0001712746243747,0.0
bn,ILP-DFT-D2,0.66667,8.999999999999977,-0.0001630911371846,0.0
bn,ILP-DFT-D3,0.0,2.6,0.0843308802798601,0.0
bn,ILP-DFT-D3,0.0,2.65,0.0670998262471469,0.0
bn,ILP-DFT-D3,0.0,2.7,0.0522941657266375,0.0
bn,ILP-DFT-D3,0.0,2.75,0.0396213823341655,0.0
bn,ILP-DFT-D3,0.0,2.7999999999999994,0.0288216561341725,0.0
bn,ILP-DFT-D3,0.0,2.849999999999999,0.0196639728479031,0.0
bn,ILP-DFT-D3,0.0,2.899999999999999,0.0119428222846025,0.0
bn,ILP-DFT-D3,0.0,2.949999999999999,0.0054752839999903,0.0
bn,ILP-DFT-D3,0.0,2.9999999999999987,9.840966263308104e-05,0.0
bn,ILP-DFT-D3,0.0,3.0499999999999985,-0.0043330777801475,0.0
bn,ILP-DFT-D3,0.0,3.0999999999999983,-0.0079487037975649,0.0
bn,ILP-DFT-D3,0.0,3.149999999999998,-0.0108637554755972,0.0
bn,ILP-DFT-D3,0.0,3.199999999999998,-0.0131804463059967,0.0
bn,ILP-DFT-D3,0.0,3.249999999999998,-0.01498885822632,0.0
bn,ILP-DFT-D3,0.0,3.2999999999999976,-0.0163678002998644,0.0
bn,ILP-DFT-D3,0.0,3.349999999999997,-0.0173856858875645,0.0
bn,ILP-DFT-D3,0.0,3.399999999999997,-0.0181014705081867,0.0
bn,ILP-DFT-D3,0.0,3.449999999999997,-0.0185656408228043,0.0
bn,ILP-DFT-D3,0.0,3.499999999999997,-0.0188212164330519,0.0
bn,ILP-DFT-D3,0.0,3.5499999999999967,-0.0189047201298047,0.0
bn,ILP-DFT-D3,0.0,3.5999999999999965,-0.0188470805981149,0.0
bn,ILP-DFT-D3,0.0,3.649999999999997,-0.0186744454182896,0.0
bn,ILP-DFT-D3,0.0,3.699999999999996,-0.018408895443402,0.0
bn,ILP-DFT-D3,0.0,3.749999999999996,-0.0180690615348018,0.0
bn,ILP-DFT-D3,0.0,3.799999999999996,-0.0176706507495767,0.0
bn,ILP-DFT-D3,0.0,3.849999999999996,-0.0172268920648193,0.0
bn,ILP-DFT-D3,0.0,3.899999999999996,-0.0167489125680093,0.0
bn,ILP-DFT-D3,0.0,3.9499999999999953,-0.0162460546144123,0.0
bn,ILP-DFT-D3,0.0,3.999999999999995,-0.0157261433899096,0.0
bn,ILP-DFT-D3,0.0,4.049999999999995,-0.0151957130295974,0.0
bn,ILP-DFT-D3,0.0,4.099999999999994,-0.0146601981601222,0.0
bn,ILP-DFT-D3,0.0,4.149999999999995,-0.0141240965706623,0.0
bn,ILP-DFT-D3,0.0,4.199999999999994,-0.0135911077160724,0.0
bn,ILP-DFT-D3,0.0,4.249999999999995,-0.0130642509196698,0.0
bn,ILP-DFT-D3,0.0,4.299999999999994,-0.0125459664578775,0.0
bn,ILP-DFT-D3,0.0,4.349999999999994,-0.0120382021525822,0.0
bn,ILP-DFT-D3,0.0,4.399999999999993,-0.0115424876473744,0.0
bn,ILP-DFT-D3,0.0,4.449999999999994,-0.0110599981803973,0.0
bn,ILP-DFT-D3,0.0,4.499999999999993,-0.0105916093718692,0.0
bn,ILP-DFT-D3,0.0,4.549999999999994,-0.0101379443045024,0.0
bn,ILP-DFT-D3,0.0,4.5999999999999925,-0.0096994139784749,0.0
bn,ILP-DFT-D3,0.0,4.649999999999993,-0.0092762520605944,0.0
bn,ILP-DFT-D3,0.0,4.699999999999992,-0.0088685447127767,0.0
bn,ILP-DFT-D3,0.0,4.749999999999993,-0.0084762561725542,0.0
bn,ILP-DFT-D3,0.0,4.799999999999992,-0.0080992506636894,0.0
bn,ILP-DFT-D3,0.0,4.8499999999999925,-0.0077373111351093,0.0
bn,ILP-DFT-D3,0.0,4.899999999999992,-0.0073901552582347,0.0
bn,ILP-DFT-D3,0.0,4.949999999999992,-0.0070574490547317,0.0
bn,ILP-DFT-D3,0.0,4.999999999999991,-0.0067388184768519,0.0
bn,ILP-DFT-D3,0.0,5.049999999999992,-0.0064338592195998,0.0
bn,ILP-DFT-D3,0.0,5.099999999999991,-0.0061421450070149,0.0
bn,ILP-DFT-D3,0.0,5.149999999999992,-0.0058632345627618,0.0
bn,ILP-DFT-D3,0.0,5.19999999999999,-0.0055966774475049,0.0
bn,ILP-DFT-D3,0.0,5.249999999999991,-0.0053420189214543,0.0
bn,ILP-DFT-D3,0.0,5.29999999999999,-0.0050988039695329,0.0
bn,ILP-DFT-D3,0.0,5.349999999999991,-0.0048665806084171,0.0
bn,ILP-DFT-D3,0.0,5.39999999999999,-0.0046449025788772,0.0
bn,ILP-DFT-D3,0.0,5.44999999999999,-0.0044333315130149,0.0
bn,ILP-DFT-D3,0.0,5.499999999999989,-0.0042314386540596,0.0
bn,ILP-DFT-D3,0.0,5.54999999999999,-0.0040388061958571,0.0
bn,ILP-DFT-D3,0.0,5.599999999999989,-0.0038550283001423,0.0
bn,ILP-DFT-D3,0.0,5.64999999999999,-0.0036797118417517,0.0
bn,ILP-DFT-D3,0.0,5.699999999999989,-0.0035124769250147,0.0
bn,ILP-DFT-D3,0.0,5.749999999999989,-0.0033529572085919,0.0
bn,ILP-DFT-D3,0.0,5.799999999999988,-0.0032008000708394,0.0
bn,ILP-DFT-D3,0.0,5.849999999999989,-0.0030556666431769,0.0
bn,ILP-DFT-D3,0.0,5.899999999999988,-0.0029172317351049,0.0
bn,ILP-DFT-D3,0.0,5.949999999999989,-0.0027851836710048,0.0
bn,ILP-DFT-D3,0.0,5.999999999999988,-0.0026592240559919,0.0
bn,ILP-DFT-D3,0.0,6.049999999999988,-0.0025390674854817,0.0
bn,ILP-DFT-D3,0.0,6.099999999999987,-0.0024244412108922,0.0
bn,ILP-DFT-D3,0.0,6.149999999999988,-0.0023150847720669,0.0
bn,ILP-DFT-D3,0.0,6.199999999999987,-0.0022107496052896,0.0
bn,ILP-DFT-D3,0.0,6.249999999999988,-0.0021111986343669,0.0
bn,ILP-DFT-D3,0.0,6.2999999999999865,-0.0020162058510173,0.0
bn,ILP-DFT-D3,0.0,6.349999999999987,-0.0019255558897341,0.0
bn,ILP-DFT-D3,0.0,6.399999999999986,-0.0018390436014694,0.0
bn,ILP-DFT-D3,0.0,6.449999999999987,-0.0017564736295767,0.0
bn,ILP-DFT-D3,0.0,6.499999999999986,-0.001677659990932,0.0
bn,ILP-DFT-D3,0.0,6.5499999999999865,-0.0016024256644673,0.0
bn,ILP-DFT-D3,0.0,6.599999999999985,-0.0015306021889793,0.0
bn,ILP-DFT-D3,0.0,6.649999999999986,-0.0014620292715719,0.0
bn,ILP-DFT-D3,0.0,6.699999999999985,-0.0013965544078242,0.0
bn,ILP-DFT-D3,0.0,6.749999999999986,-0.0013340325144692,0.0
bn,ILP-DFT-D3,0.0,6.799999999999985,-0.0012743255750544,0.0
bn,ILP-DFT-D3,0.0,6.849999999999985,-0.0012173022989969,0.0
bn,ILP-DFT-D3,0.0,6.899999999999984,-0.0011628377941219,0.0
bn,ILP-DFT-D3,0.0,6.949999999999985,-0.0011108132527759,0.0
bn,ILP-DFT-D3,0.0,6.999999999999984,-0.0010611156513471,0.0
bn,ILP-DFT-D3,0.0,7.049999999999985,-0.0010136374630924,0.0
bn,ILP-DFT-D3,0.0,7.099999999999984,-0.0009682763839693,0.0
bn,ILP-DFT-D3,0.0,7.149999999999984,-0.0009249350711693,0.0
bn,ILP-DFT-D3,0.0,7.199999999999983,-0.0008835208940523,0.0
bn,ILP-DFT-D3,0.0,7.249999999999984,-0.0008439456970146,0.0
bn,ILP-DFT-D3,0.0,7.299999999999983,-0.0008061255739297,0.0
bn,ILP-DFT-D3,0.0,7.349999999999984,-0.0007699806537475,0.0
bn,ILP-DFT-D3,0.0,7.399999999999983,-0.0007354348967574,0.0
bn,ILP-DFT-D3,0.0,7.449999999999983,-0.0007024159011344,0.0
bn,ILP-DFT-D3,0.0,7.499999999999982,-0.0006708547193046,0.0
bn,ILP-DFT-D3,0.0,7.549999999999983,-0.000640685683682,0.0
bn,ILP-DFT-D3,0.0,7.599999999999982,-0.0006118462413819,0.0
bn,ILP-DFT-D3,0.0,7.649999999999983,-0.0005842767974568,0.0
bn,ILP-DFT-D3,0.0,7.699999999999981,-0.0005579205662824,0.0
bn,ILP-DFT-D3,0.0,7.749999999999982,-0.000532723430652,0.0
bn,ILP-DFT-D3,0.0,7.799999999999981,-0.0005086338082218,0.0
bn,ILP-DFT-D3,0.0,7.849999999999982,-0.0004856025249395,0.0
bn,ILP-DFT-D3,0.0,7.899999999999981,-0.0004635826950698,0.0
bn,ILP-DFT-D3,0.0,7.949999999999981,-0.0004425296075094,0.0
bn,ILP-DFT-D3,0.0,7.9999999999999805,-0.0004224006180848,0.0
bn,ILP-DFT-D3,0.0,8.049999999999981,-0.0004031550474472,0.0
bn,ILP-DFT-D3,0.0,8.09999999999998,-0.0003847540843517,0.0
bn,ILP-DFT-D3,0.0,8.14999999999998,-0.0003671606939699,0.0
bn,ILP-DFT-D3,0.0,8.19999999999998,-0.0003503395310024,0.0
bn,ILP-DFT-D3,0.0,8.24999999999998,-0.0003342568573048,0.0
bn,ILP-DFT-D3,0.0,8.29999999999998,-0.0003188804638325,0.0
bn,ILP-DFT-D3,0.0,8.34999999999998,-0.0003041795966147,0.0
bn,ILP-DFT-D3,0.0,8.399999999999979,-0.0002901248865621,0.0
bn,ILP-DFT-D3,0.0,8.44999999999998,-0.000276688282927,0.0
bn,ILP-DFT-D3,0.0,8.499999999999979,-0.0002638429901695,0.0
bn,ILP-DFT-D3,0.0,8.54999999999998,-0.0002515634081072,0.0
bn,ILP-DFT-D3,0.0,8.599999999999978,-0.000239825075087,0.0
bn,ILP-DFT-D3,0.0,8.649999999999979,-0.0002286046140342,0.0
bn,ILP-DFT-D3,0.0,8.699999999999978,-0.0002178796813119,0.0
bn,ILP-DFT-D3,0.0,8.749999999999979,-0.0002076289181793,0.0
bn,ILP-DFT-D3,0.0,8.799999999999978,-0.000197831904682,0.0
bn,ILP-DFT-D3,0.0,8.849999999999978,-0.0001884691159119,0.0
bn,ILP-DFT-D3,0.0,8.899999999999977,-0.0001795218804367,0.0
bn,ILP-DFT-D3,0.0,8.949999999999978,-0.0001709723408094,0.0
bn,ILP-DFT-D3,0.0,8.999999999999977,-0.0001628034160825,0.0
bn,ILP-DFT-D3,0.0,9.049999999999978,-0.0001549987661375,0.0
bn,ILP-DFT-D3,0.0,9.099999999999977,-0.0001475427578299,0.0
bn,ILP-DFT-D3,0.0,9.149999999999975,-0.0001404204327624,0.0
bn,ILP-DFT-D3,0.0,9.199999999999976,-0.0001336174766821,0.0
bn,ILP-DFT-D3,0.0,9.249999999999975,-0.000127120190335,0.0
bn,ILP-DFT-D3,0.0,9.299999999999976,-0.0001209154617773,0.0
bn,ILP-DFT-D3,0.0,9.349999999999977,-0.0001149907400099,0.0
bn,ILP-DFT-D3,0.0,9.399999999999975,-0.0001093340098847,0.0
bn,ILP-DFT-D3,0.0,9.449999999999976,-0.0001039337682122,0.0
bn,ILP-DFT-D3,0.0,9.499999999999975,-9.877900104005022e-05,0.0
bn,ILP-DFT-D3,0.0,9.549999999999976,-9.385916200432833e-05,0.0
bn,ILP-DFT-D3,0.0,9.599999999999977,-8.916415171444925e-05,0.0
bn,ILP-DFT-D3,0.0,9.649999999999975,-8.468429811969713e-05,0.0
bn,ILP-DFT-D3,0.0,9.699999999999974,-8.041033779715434e-05,0.0
bn,ILP-DFT-D3,0.0,9.749999999999975,-7.633339811441431e-05,0.0
bn,ILP-DFT-D3,0.0,9.799999999999974,-7.244498022984658e-05,0.0
bn,ILP-DFT-D3,0.0,9.849999999999977,-6.87369428975515e-05,0.0
bn,ILP-DFT-D3,0.0,9.899999999999974,-6.520148699440398e-05,0.0
bn,ILP-DFT-D3,0.0,9.949999999999974,-6.183114075941631e-05,0.0
bn,ILP-DFT-D3,0.0,9.999999999999972,-5.8618745709893005e-05,0.0
bn,ILP-DFT-D3,0.0,10.049999999999974,-5.555744323704204e-05,0.0
bn,ILP-DFT-D3,0.0,10.099999999999971,-5.264066180998839e-05,0.0
bn,ILP-DFT-D3,0.0,10.149999999999974,-4.9862104754438974e-05,0.0
bn,ILP-DFT-D3,0.0,10.199999999999973,-4.721573859445272e-05,0.0
bn,ILP-DFT-D3,0.0,10.249999999999972,-4.469578186228063e-05,0.0
bn,ILP-DFT-D3,0.0,10.299999999999972,-4.229669445443562e-05,0.0
bn,ILP-DFT-D3,0.0,10.349999999999971,-4.001316745494421e-05,0.0
bn,ILP-DFT-D3,0.0,10.399999999999972,-3.784011343466176e-05,0.0
bn,ILP-DFT-D3,0.0,10.449999999999973,-3.5772657184907075e-05,0.0
bn,ILP-DFT-D3,0.0,10.499999999999972,-3.3806126841895434e-05,0.0
bn,ILP-DFT-D3,0.0,10.549999999999972,-3.1936045369995725e-05,0.0
bn,ILP-DFT-D3,0.0,10.599999999999971,-3.0158122444667868e-05,0.0
bn,ILP-DFT-D3,0.0,10.649999999999972,-2.846824672175785e-05,0.0
bn,ILP-DFT-D3,0.0,10.69999999999997,-2.6862478437195136e-05,0.0
bn,ILP-DFT-D3,0.0,10.74999999999997,-2.5337042321993408e-05,0.0
bn,ILP-DFT-D3,0.0,10.79999999999997,-2.3888320844989156e-05,0.0
bn,ILP-DFT-D3,0.0,10.849999999999971,-2.25128477371328e-05,0.0
bn,ILP-DFT-D3,0.0,10.89999999999997,-2.1207301779568866e-05,0.0
bn,ILP-DFT-D3,0.0,10.949999999999967,-1.996850089192037e-05,0.0
bn,ILP-DFT-D3,0.0,10.99999999999997,-1.879339644172973e-05,0.0
bn,ILP-DFT-D3,0.16667,2.6,0.0657687896835677,0.0
bn,ILP-DFT-D3,0.16667,2.65,0.0512073233655527,0.0
bn,ILP-DFT-D3,0.16667,2.7,0.0386755238519676,0.0
bn,ILP-DFT-D3,0.16667,2.75,0.0279440637632575,0.0
bn,ILP-DFT-D3,0.16667,2.7999999999999994,0.0188068344942351,0.0
bn,ILP-DFT-D3,0.16667,2.849999999999999,0.0110777064399325,0.0
bn,ILP-DFT-D3,0.16667,2.899999999999999,0.0045878499249276,0.0
bn,ILP-DFT-D3,0.16667,2.949999999999999,-0.0008162902250568,0.0
bn,ILP-DFT-D3,0.16667,2.9999999999999987,-0.0052743791223823,0.0
bn,ILP-DFT-D3,0.16667,3.0499999999999985,-0.0089130497269547,0.0
bn,ILP-DFT-D3,0.16667,3.0999999999999983,-0.011846419913728,0.0
bn,ILP-DFT-D3,0.16667,3.149999999999998,-0.0141764755647999,0.0
bn,ILP-DFT-D3,0.16667,3.199999999999998,-0.015993494801088,0.0
bn,ILP-DFT-D3,0.16667,3.249999999999998,-0.0173766205744074,0.0
bn,ILP-DFT-D3,0.16667,3.2999999999999976,-0.0183946126596294,0.0
bn,ILP-DFT-D3,0.16667,3.349999999999997,-0.0191067501214323,0.0
bn,ILP-DFT-D3,0.16667,3.399999999999997,-0.0195638230913122,0.0
bn,ILP-DFT-D3,0.16667,3.449999999999997,-0.0198091464671446,0.0
bn,ILP-DFT-D3,0.16667,3.499999999999997,-0.0198795389285395,0.0
bn,ILP-DFT-D3,0.16667,3.5499999999999967,-0.0198062285385942,0.0
bn,ILP-DFT-D3,0.16667,3.5999999999999965,-0.0196156640266469,0.0
bn,ILP-DFT-D3,0.16667,3.649999999999997,-0.0193302249877271,0.0
bn,ILP-DFT-D3,0.16667,3.699999999999996,-0.0189688337499074,0.0
bn,ILP-DFT-D3,0.16667,3.749999999999996,-0.0185474770877869,0.0
bn,ILP-DFT-D3,0.16667,3.799999999999996,-0.0180796483733294,0.0
bn,ILP-DFT-D3,0.16667,3.849999999999996,-0.0175767212249322,0.0
bn,ILP-DFT-D3,0.16667,3.899999999999996,-0.0170482650871344,0.0
bn,ILP-DFT-D3,0.16667,3.9499999999999953,-0.0165023120270921,0.0
bn,ILP-DFT-D3,0.16667,3.999999999999995,-0.0159455827276149,0.0
bn,ILP-DFT-D3,0.16667,4.049999999999995,-0.0153836783872494,0.0
bn,ILP-DFT-D3,0.16667,4.099999999999994,-0.0148212440993598,0.0
bn,ILP-DFT-D3,0.16667,4.149999999999995,-0.0142621083068448,0.0
bn,ILP-DFT-D3,0.16667,4.199999999999994,-0.013709402116425,0.0
bn,ILP-DFT-D3,0.16667,4.249999999999995,-0.0131656615903823,0.0
bn,ILP-DFT-D3,0.16667,4.299999999999994,-0.0126329155927544,0.0
bn,ILP-DFT-D3,0.16667,4.349999999999994,-0.0121127613291749,0.0
bn,ILP-DFT-D3,0.16667,4.399999999999993,-0.0116064293656243,0.0
bn,ILP-DFT-D3,0.16667,4.449999999999994,-0.0111148396238949,0.0
bn,ILP-DFT-D3,0.16667,4.499999999999993,-0.0106386496174994,0.0
bn,ILP-DFT-D3,0.16667,4.549999999999994,-0.0101782959997072,0.0
bn,ILP-DFT-D3,0.16667,4.5999999999999925,-0.0097340303369044,0.0
bn,ILP-DFT-D3,0.16667,4.649999999999993,-0.0093059498887875,0.0
bn,ILP-DFT-D3,0.16667,4.699999999999992,-0.0088940240666346,0.0
bn,ILP-DFT-D3,0.16667,4.749999999999993,-0.008498117148072,0.0
bn,ILP-DFT-D3,0.16667,4.799999999999992,-0.0081180077480569,0.0
bn,ILP-DFT-D3,0.16667,4.8499999999999925,-0.0077534054787724,0.0
bn,ILP-DFT-D3,0.16667,4.899999999999992,-0.0074039651736592,0.0
bn,ILP-DFT-D3,0.16667,4.949999999999992,-0.0070692990015199,0.0
bn,ILP-DFT-D3,0.16667,4.999999999999991,-0.00674898675397,0.0
bn,ILP-DFT-D3,0.16667,5.049999999999992,-0.0064425845526825,0.0
bn,ILP-DFT-D3,0.16667,5.099999999999991,-0.0061496321909118,0.0
bn,ILP-DFT-D3,0.16667,5.149999999999992,-0.0058696592958975,0.0
bn,ILP-DFT-D3,0.16667,5.19999999999999,-0.0056021904746774,0.0
bn,ILP-DFT-D3,0.16667,5.249999999999991,-0.0053467495846142,0.0
bn,ILP-DFT-D3,0.16667,5.29999999999999,-0.0051028632516567,0.0
bn,ILP-DFT-D3,0.16667,5.349999999999991,-0.0048700637432075,0.0
bn,ILP-DFT-D3,0.16667,5.39999999999999,-0.0046478912885046,0.0
bn,ILP-DFT-D3,0.16667,5.44999999999999,-0.0044358959271644,0.0
bn,ILP-DFT-D3,0.16667,5.499999999999989,-0.0042336389558199,0.0
bn,ILP-DFT-D3,0.16667,5.54999999999999,-0.0040406940334944,0.0
bn,ILP-DFT-D3,0.16667,5.599999999999989,-0.0038566479981518,0.0
bn,ILP-DFT-D3,0.16667,5.64999999999999,-0.003681101439807,0.0
bn,ILP-DFT-D3,0.16667,5.699999999999989,-0.0035136690693473,0.0
bn,ILP-DFT-D3,0.16667,5.749999999999989,-0.0033539799168096,0.0
bn,ILP-DFT-D3,0.16667,5.799999999999988,-0.0032016773881773,0.0
bn,ILP-DFT-D3,0.16667,5.849999999999989,-0.0030564192056399,0.0
bn,ILP-DFT-D3,0.16667,5.899999999999988,-0.0029178772527123,0.0
bn,ILP-DFT-D3,0.16667,5.949999999999989,-0.0027857373425144,0.0
bn,ILP-DFT-D3,0.16667,5.999999999999988,-0.0026596989248117,0.0
bn,ILP-DFT-D3,0.16667,6.049999999999988,-0.0025394747451246,0.0
bn,ILP-DFT-D3,0.16667,6.099999999999987,-0.0024247904671446,0.0
bn,ILP-DFT-D3,0.16667,6.149999999999988,-0.002315384268007,0.0
bn,ILP-DFT-D3,0.16667,6.199999999999987,-0.0022110064144218,0.0
bn,ILP-DFT-D3,0.16667,6.249999999999988,-0.0021114188263924,0.0
bn,ILP-DFT-D3,0.16667,6.2999999999999865,-0.0020163946341194,0.0
bn,ILP-DFT-D3,0.16667,6.349999999999987,-0.0019257177327096,0.0
bn,ILP-DFT-D3,0.16667,6.399999999999986,-0.0018391823385623,0.0
bn,ILP-DFT-D3,0.16667,6.449999999999987,-0.0017565925504525,0.0
bn,ILP-DFT-D3,0.16667,6.499999999999986,-0.0016777619179073,0.0
bn,ILP-DFT-D3,0.16667,6.5499999999999865,-0.0016025130188044,0.0
bn,ILP-DFT-D3,0.16667,6.599999999999985,-0.0015306770477749,0.0
bn,ILP-DFT-D3,0.16667,6.649999999999986,-0.0014620934165945,0.0
bn,ILP-DFT-D3,0.16667,6.699999999999985,-0.0013966093674424,0.0
bn,ILP-DFT-D3,0.16667,6.749999999999986,-0.0013340795996024,0.0
bn,ILP-DFT-D3,0.16667,6.799999999999985,-0.0012743659100618,0.0
bn,ILP-DFT-D3,0.16667,6.849999999999985,-0.0012173368481667,0.0
bn,ILP-DFT-D3,0.16667,6.899999999999984,-0.0011628673844121,0.0
bn,ILP-DFT-D3,0.16667,6.949999999999985,-0.00111083859331,0.0
bn,ILP-DFT-D3,0.16667,6.999999999999984,-0.0010611373501729,0.0
bn,ILP-DFT-D3,0.16667,7.049999999999985,-0.0010136560415396,0.0
bn,ILP-DFT-D3,0.16667,7.099999999999984,-0.0009682922890021,0.0
bn,ILP-DFT-D3,0.16667,7.149999999999984,-0.0009249486859799,0.0
bn,ILP-DFT-D3,0.16667,7.199999999999983,-0.000883532547137,0.0
bn,ILP-DFT-D3,0.16667,7.249999999999984,-0.0008439556699793,0.0
bn,ILP-DFT-D3,0.16667,7.299999999999983,-0.0008061341081848,0.0
bn,ILP-DFT-D3,0.16667,7.349999999999984,-0.0007699879562368,0.0
bn,ILP-DFT-D3,0.16667,7.399999999999983,-0.0007354411448847,0.0
bn,ILP-DFT-D3,0.16667,7.449999999999983,-0.0007024212469897,0.0
bn,ILP-DFT-D3,0.16667,7.499999999999982,-0.0006708592932671,0.0
bn,ILP-DFT-D3,0.16667,7.549999999999983,-0.0006406895975317,0.0
bn,ILP-DFT-D3,0.16667,7.599999999999982,-0.0006118495909399,0.0
bn,ILP-DFT-D3,0.16667,7.649999999999983,-0.0005842796648645,0.0
bn,ILP-DFT-D3,0.16667,7.699999999999981,-0.000557923021935,0.0
bn,ILP-DFT-D3,0.16667,7.749999999999982,-0.0005327255348674,0.0
bn,ILP-DFT-D3,0.16667,7.799999999999981,-0.0005086356126673,0.0
bn,ILP-DFT-D3,0.16667,7.849999999999982,-0.0004856040738543,0.0
bn,ILP-DFT-D3,0.16667,7.899999999999981,-0.0004635840263294,0.0
bn,ILP-DFT-D3,0.16667,7.949999999999981,-0.0004425307535367,0.0
bn,ILP-DFT-D3,0.16667,7.9999999999999805,-0.0004224016066247,0.0
bn,ILP-DFT-D3,0.16667,8.049999999999981,-0.0004031559022346,0.0
bn,ILP-DFT-D3,0.16667,8.09999999999998,-0.000384754825677,0.0
bn,ILP-DFT-D3,0.16667,8.14999999999998,-0.0003671613391542,0.0
bn,ILP-DFT-D3,0.16667,8.19999999999998,-0.0003503400947968,0.0
bn,ILP-DFT-D3,0.16667,8.24999999999998,-0.0003342573522324,0.0
bn,ILP-DFT-D3,0.16667,8.29999999999998,-0.0003188809004823,0.0
bn,ILP-DFT-D3,0.16667,8.34999999999998,-0.0003041799838747,0.0
bn,ILP-DFT-D3,0.16667,8.399999999999979,-0.0002901252318423,0.0
bn,ILP-DFT-D3,0.16667,8.44999999999998,-0.0002766885923293,0.0
bn,ILP-DFT-D3,0.16667,8.499999999999979,-0.000263843268657,0.0
bn,ILP-DFT-D3,0.16667,8.54999999999998,-0.0002515636596243,0.0
bn,ILP-DFT-D3,0.16667,8.599999999999978,-0.0002398253026774,0.0
bn,ILP-DFT-D3,0.16667,8.649999999999979,-0.0002286048200117,0.0
bn,ILP-DFT-D3,0.16667,8.699999999999978,-0.000217879867395,0.0
bn,ILP-DFT-D3,0.16667,8.749999999999979,-0.000207629085593,0.0
bn,ILP-DFT-D3,0.16667,8.799999999999978,-0.0001978320542894,0.0
bn,ILP-DFT-D3,0.16667,8.849999999999978,-0.0001884692482994,0.0
bn,ILP-DFT-D3,0.16667,8.899999999999977,-0.0001795219960021,0.0
bn,ILP-DFT-D3,0.16667,8.949999999999978,-0.0001709724398599,0.0
bn,ILP-DFT-D3,0.16667,8.999999999999977,-0.0001628034988794,0.0
bn,ILP-DFT-D3,0.16667,9.049999999999978,-0.0001549988329649,0.0
bn,ILP-DFT-D3,0.16667,9.099999999999977,-0.0001475428090218,0.0
bn,ILP-DFT-D3,0.16667,9.149999999999975,-0.0001404204687496,0.0
bn,ILP-DFT-D3,0.16667,9.199999999999976,-0.0001336174980046,0.0
bn,ILP-DFT-D3,0.16667,9.249999999999975,-0.0001271201976669,0.0
bn,ILP-DFT-D3,0.16667,9.299999999999976,-0.0001209154559225,0.0
bn,ILP-DFT-D3,0.16667,9.349999999999977,-0.0001149907219124,0.0
bn,ILP-DFT-D3,0.16667,9.399999999999975,-0.0001093339806272,0.0
bn,ILP-DFT-D3,0.16667,9.449999999999976,-0.00010393372904,0.0
bn,ILP-DFT-D3,0.16667,9.499999999999975,-9.877895334486908e-05,0.0
bn,ILP-DFT-D3,0.16667,9.549999999999976,-9.385910730497216e-05,0.0
bn,ILP-DFT-D3,0.16667,9.599999999999977,-8.91640916398373e-05,0.0
bn,ILP-DFT-D3,0.16667,9.649999999999975,-8.468423436180927e-05,0.0
bn,ILP-DFT-D3,0.16667,9.699999999999974,-8.041027205685225e-05,0.0
bn,ILP-DFT-D3,0.16667,9.749999999999975,-7.633333204726256e-05,0.0
bn,ILP-DFT-D3,0.16667,9.799999999999974,-7.244491539726283e-05,0.0
bn,ILP-DFT-D3,0.16667,9.849999999999977,-6.873688070729855e-05,0.0
bn,ILP-DFT-D3,0.16667,9.899999999999974,-6.520142866950351e-05,0.0
bn,ILP-DFT-D3,0.16667,9.949999999999974,-6.183108733459619e-05,0.0
bn,ILP-DFT-D3,0.16667,9.999999999999972,-5.8618698044909934e-05,0.0
bn,ILP-DFT-D3,0.16667,10.049999999999974,-5.555740201756976e-05,0.0
bn,ILP-DFT-D3,0.16667,10.099999999999971,-5.264062753695953e-05,0.0
bn,ILP-DFT-D3,0.16667,10.149999999999974,-4.986207772450513e-05,0.0
bn,ILP-DFT-D3,0.16667,10.199999999999973,-4.721571885468734e-05,0.0
bn,ILP-DFT-D3,0.16667,10.249999999999972,-4.46957692323835e-05,0.0
bn,ILP-DFT-D3,0.16667,10.299999999999972,-4.229668854716096e-05,0.0
bn,ILP-DFT-D3,0.16667,10.349999999999971,-4.001316768942331e-05,0.0
bn,ILP-DFT-D3,0.16667,10.399999999999972,-3.784011907193019e-05,0.0
bn,ILP-DFT-D3,0.16667,10.449999999999973,-3.577266733678641e-05,0.0
bn,ILP-DFT-D3,0.16667,10.499999999999972,-3.380614051184949e-05,0.0
bn,ILP-DFT-D3,0.16667,10.549999999999972,-3.1936061525073e-05,0.0
bn,ILP-DFT-D3,0.16667,10.599999999999971,-3.015814008211493e-05,0.0
bn,ILP-DFT-D3,0.16667,10.649999999999972,-2.846826493740906e-05,0.0
bn,ILP-DFT-D3,0.16667,10.69999999999997,-2.6862496479651558e-05,0.0
bn,ILP-DFT-D3,0.16667,10.74999999999997,-2.53370596494662e-05,0.0
bn,ILP-DFT-D3,0.16667,10.79999999999997,-2.3888337159938544e-05,0.0
bn,ILP-DFT-D3,0.16667,10.849999999999971,-2.251286299248534e-05,0.0
bn,ILP-DFT-D3,0.16667,10.89999999999997,-2.120731617250016e-05,0.0
bn,ILP-DFT-D3,0.16667,10.949999999999967,-1.996851481500528e-05,0.0
bn,ILP-DFT-D3,0.16667,10.99999999999997,-1.8793410399453592e-05,0.0
bn,ILP-DFT-D3,0.33333,2.6,0.0437055702866882,0.0
bn,ILP-DFT-D3,0.33333,2.65,0.0319860562611751,0.0
bn,ILP-DFT-D3,0.33333,2.7,0.0219411974112127,0.0
bn,ILP-DFT-D3,0.33333,2.75,0.0133994350381128,0.0
bn,ILP-DFT-D3,0.33333,2.7999999999999994,0.0061970518725331,0.0
bn,ILP-DFT-D3,0.33333,2.849999999999999,0.0001785175011281,0.0
bn,ILP-DFT-D3,0.33333,2.899999999999999,-0.0048024500425549,0.0
bn,ILP-DFT-D3,0.33333,2.949999999999999,-0.0088815721521449,0.0
bn,ILP-DFT-D3,0.33333,2.9999999999999987,-0.0121828660606349,0.0
bn,ILP-DFT-D3,0.33333,3.0499999999999985,-0.0148179439649647,0.0
bn,ILP-DFT-D3,0.33333,3.0999999999999983,-0.0168858589580018,0.0
bn,ILP-DFT-D3,0.33333,3.149999999999998,-0.0184734634756118,0.0
bn,ILP-DFT-D3,0.33333,3.199999999999998,-0.0196561643081398,0.0
bn,ILP-DFT-D3,0.33333,3.249999999999998,-0.0204989308774568,0.0
bn,ILP-DFT-D3,0.33333,3.2999999999999976,-0.0210574237986547,0.0
bn,ILP-DFT-D3,0.33333,3.349999999999997,-0.021379139897637,0.0
bn,ILP-DFT-D3,0.33333,3.399999999999997,-0.0215045034412799,0.0
bn,ILP-DFT-D3,0.33333,3.449999999999997,-0.0214678630456699,0.0
bn,ILP-DFT-D3,0.33333,3.499999999999997,-0.0212983762535197,0.0
bn,ILP-DFT-D3,0.33333,3.5499999999999967,-0.021020778914977,0.0
bn,ILP-DFT-D3,0.33333,3.5999999999999965,-0.0206560455353441,0.0
bn,ILP-DFT-D3,0.33333,3.649999999999997,-0.0202219513383372,0.0
bn,ILP-DFT-D3,0.33333,3.699999999999996,-0.0197335484602598,0.0
bn,ILP-DFT-D3,0.33333,3.749999999999996,-0.019203568619913,0.0
bn,ILP-DFT-D3,0.33333,3.799999999999996,-0.0186427636231094,0.0
bn,ILP-DFT-D3,0.33333,3.849999999999996,-0.0180601936847519,0.0
bn,ILP-DFT-D3,0.33333,3.899999999999996,-0.0174634720941595,0.0
bn,ILP-DFT-D3,0.33333,3.9499999999999953,-0.0168589733754895,0.0
bn,ILP-DFT-D3,0.33333,3.999999999999995,-0.0162520108785475,0.0
bn,ILP-DFT-D3,0.33333,4.049999999999995,-0.0156469886982844,0.0
bn,ILP-DFT-D3,0.33333,4.099999999999994,-0.0150475319579896,0.0
bn,ILP-DFT-D3,0.33333,4.149999999999995,-0.0144565987830018,0.0
bn,ILP-DFT-D3,0.33333,4.199999999999994,-0.0138765767157824,0.0
bn,ILP-DFT-D3,0.33333,4.249999999999995,-0.0133093658564771,0.0
bn,ILP-DFT-D3,0.33333,4.299999999999994,-0.0127564506351349,0.0
bn,ILP-DFT-D3,0.33333,4.349999999999994,-0.0122189618151971,0.0
bn,ILP-DFT-D3,0.33333,4.399999999999993,-0.0116977300779472,0.0
bn,ILP-DFT-D3,0.33333,4.449999999999994,-0.0111933323330397,0.0
bn,ILP-DFT-D3,0.33333,4.499999999999993,-0.0107061317316068,0.0
bn,ILP-DFT-D3,0.33333,4.549999999999994,-0.0102363122184296,0.0
bn,ILP-DFT-D3,0.33333,4.5999999999999925,-0.0097839083428219,0.0
bn,ILP-DFT-D3,0.33333,4.649999999999993,-0.0093488309493947,0.0
bn,ILP-DFT-D3,0.33333,4.699999999999992,-0.0089308892866322,0.0
bn,ILP-DFT-D3,0.33333,4.749999999999993,-0.0085298100002022,0.0
bn,ILP-DFT-D3,0.33333,4.799999999999992,-0.0081452534171724,0.0
bn,ILP-DFT-D3,0.33333,4.8499999999999925,-0.0077768274748999,0.0
bn,ILP-DFT-D3,0.33333,4.899999999999992,-0.0074240996032743,0.0
bn,ILP-DFT-D3,0.33333,4.949999999999992,-0.0070866068296719,0.0
bn,ILP-DFT-D3,0.33333,4.999999999999991,-0.0067638643419529,0.0
bn,ILP-DFT-D3,0.33333,5.049999999999992,-0.0064553727150622,0.0
bn,ILP-DFT-D3,0.33333,5.099999999999991,-0.0061606239808496,0.0
bn,ILP-DFT-D3,0.33333,5.149999999999992,-0.0058791066980248,0.0
bn,ILP-DFT-D3,0.33333,5.19999999999999,-0.0056103101592244,0.0
bn,ILP-DFT-D3,0.33333,5.249999999999991,-0.0053537278548274,0.0
bn,ILP-DFT-D3,0.33333,5.29999999999999,-0.0051088602977973,0.0
bn,ILP-DFT-D3,0.33333,5.349999999999991,-0.0048752173004968,0.0
bn,ILP-DFT-D3,0.33333,5.39999999999999,-0.0046523197826298,0.0
bn,ILP-DFT-D3,0.33333,5.44999999999999,-0.0044397011791996,0.0
bn,ILP-DFT-D3,0.33333,5.499999999999989,-0.0042369085083224,0.0
bn,ILP-DFT-D3,0.33333,5.54999999999999,-0.0040435031508643,0.0
bn,ILP-DFT-D3,0.33333,5.599999999999989,-0.0038590613868798,0.0
bn,ILP-DFT-D3,0.33333,5.64999999999999,-0.0036831747278371,0.0
bn,ILP-DFT-D3,0.33333,5.699999999999989,-0.003515450078293,0.0
bn,ILP-DFT-D3,0.33333,5.749999999999989,-0.0033555097560196,0.0
bn,ILP-DFT-D3,0.33333,5.799999999999988,-0.0032029913955975,0.0
bn,ILP-DFT-D3,0.33333,5.849999999999989,-0.0030575477569172,0.0
bn,ILP-DFT-D3,0.33333,5.899999999999988,-0.0029188464569793,0.0
bn,ILP-DFT-D3,0.33333,5.949999999999989,-0.0027865696407269,0.0
bn,ILP-DFT-D3,0.33333,5.999999999999988,-0.0026604136042793,0.0
bn,ILP-DFT-D3,0.33333,6.049999999999988,-0.0025400883819468,0.0
bn,ILP-DFT-D3,0.33333,6.099999999999987,-0.0024253173066721,0.0
bn,ILP-DFT-D3,0.33333,6.149999999999988,-0.0023158365519693,0.0
bn,ILP-DFT-D3,0.33333,6.199999999999987,-0.0022113946622175,0.0
bn,ILP-DFT-D3,0.33333,6.249999999999988,-0.0021117520769422,0.0
bn,ILP-DFT-D3,0.33333,6.2999999999999865,-0.0020166806538073,0.0
bn,ILP-DFT-D3,0.33333,6.349999999999987,-0.0019259631941723,0.0
bn,ILP-DFT-D3,0.33333,6.399999999999986,-0.0018393929743796,0.0
bn,ILP-DFT-D3,0.33333,6.449999999999987,-0.0017567732853072,0.0
bn,ILP-DFT-D3,0.33333,6.499999999999986,-0.0016779169821745,0.0
bn,ILP-DFT-D3,0.33333,6.5499999999999865,-0.0016026460462148,0.0
bn,ILP-DFT-D3,0.33333,6.599999999999985,-0.0015307911593573,0.0
bn,ILP-DFT-D3,0.33333,6.649999999999986,-0.001462191292842,0.0
bn,ILP-DFT-D3,0.33333,6.699999999999985,-0.0013966933103217,0.0
bn,ILP-DFT-D3,0.33333,6.749999999999986,-0.0013341515858744,0.0
bn,ILP-DFT-D3,0.33333,6.799999999999985,-0.0012744276370959,0.0
bn,ILP-DFT-D3,0.33333,6.849999999999985,-0.0012173897733118,0.0
bn,ILP-DFT-D3,0.33333,6.899999999999984,-0.0011629127588497,0.0
bn,ILP-DFT-D3,0.33333,6.949999999999985,-0.0011108774911372,0.0
bn,ILP-DFT-D3,0.33333,6.999999999999984,-0.0010611706933794,0.0
bn,ILP-DFT-D3,0.33333,7.049999999999985,-0.0010136846214923,0.0
bn,ILP-DFT-D3,0.33333,7.099999999999984,-0.0009683167848644,0.0
bn,ILP-DFT-D3,0.33333,7.149999999999984,-0.0009249696805593,0.0
bn,ILP-DFT-D3,0.33333,7.199999999999983,-0.0008835505404869,0.0
bn,ILP-DFT-D3,0.33333,7.249999999999984,-0.0008439710910899,0.0
bn,ILP-DFT-D3,0.33333,7.299999999999983,-0.0008061473250142,0.0
bn,ILP-DFT-D3,0.33333,7.349999999999984,-0.000769999284337,0.0
bn,ILP-DFT-D3,0.33333,7.399999999999983,-0.0007354508548091,0.0
bn,ILP-DFT-D3,0.33333,7.449999999999983,-0.000702429570655,0.0
bn,ILP-DFT-D3,0.33333,7.499999999999982,-0.0006708664294174,0.0
bn,ILP-DFT-D3,0.33333,7.549999999999983,-0.0006406957164424,0.0
bn,ILP-DFT-D3,0.33333,7.599999999999982,-0.0006118548384543,0.0
bn,ILP-DFT-D3,0.33333,7.649999999999983,-0.0005842841658747,0.0
bn,ILP-DFT-D3,0.33333,7.699999999999981,-0.0005579268833644,0.0
bn,ILP-DFT-D3,0.33333,7.749999999999982,-0.0005327288482295,0.0
bn,ILP-DFT-D3,0.33333,7.799999999999981,-0.0005086384562744,0.0
bn,ILP-DFT-D3,0.33333,7.849999999999982,-0.0004856065147071,0.0
bn,ILP-DFT-D3,0.33333,7.899999999999981,-0.0004635861217199,0.0
bn,ILP-DFT-D3,0.33333,7.949999999999981,-0.0004425325524444,0.0
bn,ILP-DFT-D3,0.33333,7.9999999999999805,-0.0004224031508996,0.0
bn,ILP-DFT-D3,0.33333,8.049999999999981,-0.0004031572276268,0.0
bn,ILP-DFT-D3,0.33333,8.09999999999998,-0.0003847559627248,0.0
bn,ILP-DFT-D3,0.33333,8.14999999999998,-0.0003671623139425,0.0
bn,ILP-DFT-D3,0.33333,8.19999999999998,-0.000350340929633,0.0
bn,ILP-DFT-D3,0.33333,8.24999999999998,-0.0003342580662168,0.0
bn,ILP-DFT-D3,0.33333,8.29999999999998,-0.0003188815100116,0.0
bn,ILP-DFT-D3,0.33333,8.34999999999998,-0.0003041805030674,0.0
bn,ILP-DFT-D3,0.33333,8.399999999999979,-0.0002901256728948,0.0
bn,ILP-DFT-D3,0.33333,8.44999999999998,-0.0002766889658243,0.0
bn,ILP-DFT-D3,0.33333,8.499999999999979,-0.0002638435838173,0.0
bn,ILP-DFT-D3,0.33333,8.54999999999998,-0.0002515639245492,0.0
bn,ILP-DFT-D3,0.33333,8.599999999999978,-0.0002398255245195,0.0
bn,ILP-DFT-D3,0.33333,8.649999999999979,-0.000228605005093,0.0
bn,ILP-DFT-D3,0.33333,8.699999999999978,-0.0002178800212995,0.0
bn,ILP-DFT-D3,0.33333,8.749999999999979,-0.0002076292132642,0.0
bn,ILP-DFT-D3,0.33333,8.799999999999978,-0.0001978321600848,0.0
bn,ILP-DFT-D3,0.33333,8.849999999999978,-0.0001884693360398,0.0
bn,ILP-DFT-D3,0.33333,8.899999999999977,-0.0001795220690219,0.0
bn,ILP-DFT-D3,0.33333,8.949999999999978,-0.000170972501027,0.0
bn,ILP-DFT-D3,0.33333,8.999999999999977,-0.0001628035506344,0.0
bn,ILP-DFT-D3,0.33333,9.049999999999978,-0.0001549988773517,0.0
bn,ILP-DFT-D3,0.33333,9.099999999999977,-0.0001475428477242,0.0
bn,ILP-DFT-D3,0.33333,9.149999999999975,-0.0001404205031168,0.0
bn,ILP-DFT-D3,0.33333,9.199999999999976,-0.000133617529082,0.0
bn,ILP-DFT-D3,0.33333,9.249999999999975,-0.0001271202262369,0.0
bn,ILP-DFT-D3,0.33333,9.299999999999976,-0.0001209154825421,0.0
bn,ILP-DFT-D3,0.33333,9.349999999999977,-0.0001149907469422,0.0
bn,ILP-DFT-D3,0.33333,9.399999999999975,-0.0001093340042599,0.0
bn,ILP-DFT-D3,0.33333,9.449999999999976,-0.0001039337512924,0.0
bn,ILP-DFT-D3,0.33333,9.499999999999975,-9.87789740749534e-05,0.0
bn,ILP-DFT-D3,0.33333,9.549999999999976,-9.385912624448878e-05,0.0
bn,ILP-DFT-D3,0.33333,9.599999999999977,-8.91641084068695e-05,0.0
bn,ILP-DFT-D3,0.33333,9.649999999999975,-8.468424851493239e-05,0.0
bn,ILP-DFT-D3,0.33333,9.699999999999974,-8.041028314487164e-05,0.0
bn,ILP-DFT-D3,0.33333,9.749999999999975,-7.633333965451072e-05,0.0
bn,ILP-DFT-D3,0.33333,9.799999999999974,-7.244491917202112e-05,0.0
bn,ILP-DFT-D3,0.33333,9.849999999999977,-6.873688041242332e-05,0.0
bn,ILP-DFT-D3,0.33333,9.899999999999974,-6.520142419930153e-05,0.0
bn,ILP-DFT-D3,0.33333,9.949999999999974,-6.183107870949556e-05,0.0
bn,ILP-DFT-D3,0.33333,9.999999999999972,-5.861868538925563e-05,0.0
bn,ILP-DFT-D3,0.33333,10.049999999999974,-5.555738555962364e-05,0.0
bn,ILP-DFT-D3,0.33333,10.099999999999971,-5.264060760801215e-05,0.0
bn,ILP-DFT-D3,0.33333,10.149999999999974,-4.986205476953387e-05,0.0
bn,ILP-DFT-D3,0.33333,10.199999999999973,-4.721569348209442e-05,0.0
bn,ILP-DFT-D3,0.33333,10.249999999999972,-4.469574218468608e-05,0.0
bn,ILP-DFT-D3,0.33333,10.299999999999972,-4.2296660686780285e-05,0.0
bn,ILP-DFT-D3,0.33333,10.349999999999971,-4.001313998180933e-05,0.0
bn,ILP-DFT-D3,0.33333,10.399999999999972,-3.784009254204079e-05,0.0
bn,ILP-DFT-D3,0.33333,10.449999999999973,-3.577264305221206e-05,0.0
bn,ILP-DFT-D3,0.33333,10.499999999999972,-3.380611953218704e-05,0.0
bn,ILP-DFT-D3,0.33333,10.549999999999972,-3.193604483442414e-05,0.0
bn,ILP-DFT-D3,0.33333,10.599999999999971,-3.0158128537571827e-05,0.0
bn,ILP-DFT-D3,0.33333,10.649999999999972,-2.8468259190006503e-05,0.0
bn,ILP-DFT-D3,0.33333,10.69999999999997,-2.6862496936175265e-05,0.0
bn,ILP-DFT-D3,0.33333,10.74999999999997,-2.5337066424491184e-05,0.0
bn,ILP-DFT-D3,0.33333,10.79999999999997,-2.3888350039413808e-05,0.0
bn,ILP-DFT-D3,0.33333,10.849999999999971,-2.2512881434622045e-05,0.0
bn,ILP-DFT-D3,0.33333,10.89999999999997,-2.1207339324647023e-05,0.0
bn,ILP-DFT-D3,0.33333,10.949999999999967,-1.996854155716932e-05,0.0
bn,ILP-DFT-D3,0.33333,10.99999999999997,-1.8793439444664276e-05,0.0
bn,ILP-DFT-D3,0.5,2.6,0.0700161805940027,0.0
bn,ILP-DFT-D3,0.5,2.65,0.0548991679049679,0.0
bn,ILP-DFT-D3,0.5,2.7,0.0418819177953304,0.0
bn,ILP-DFT-D3,0.5,2.75,0.030726858363363,0.0
bn,ILP-DFT-D3,0.5,2.7999999999999994,0.0212204601130876,0.0
bn,ILP-DFT-D3,0.5,2.849999999999999,0.0131699522678756,0.0
bn,ILP-DFT-D3,0.5,2.899999999999999,0.0064005902165931,0.0
bn,ILP-DFT-D3,0.5,2.949999999999999,0.0007535718805904,0.0
bn,ILP-DFT-D3,0.5,2.9999999999999987,-0.0039154062717923,0.0
bn,ILP-DFT-D3,0.5,3.0499999999999985,-0.0077370657260145,0.0
bn,ILP-DFT-D3,0.5,3.0999999999999983,-0.0108291191227047,0.0
bn,ILP-DFT-D3,0.5,3.149999999999998,-0.0132967061015243,0.0
bn,ILP-DFT-D3,0.5,3.199999999999998,-0.0152328663932843,0.0
bn,ILP-DFT-D3,0.5,3.249999999999998,-0.0167191571645695,0.0
bn,ILP-DFT-D3,0.5,3.2999999999999976,-0.0178264456384775,0.0
bn,ILP-DFT-D3,0.5,3.349999999999997,-0.0186158481830496,0.0
bn,ILP-DFT-D3,0.5,3.399999999999997,-0.0191397549042449,0.0
bn,ILP-DFT-D3,0.5,3.449999999999997,-0.0194428726068442,0.0
bn,ILP-DFT-D3,0.5,3.499999999999997,-0.0195632297931345,0.0
bn,ILP-DFT-D3,0.5,3.5499999999999967,-0.0195331052555092,0.0
bn,ILP-DFT-D3,0.5,3.5999999999999965,-0.0193798596403942,0.0
bn,ILP-DFT-D3,0.5,3.649999999999997,-0.0191266634917397,0.0
bn,ILP-DFT-D3,0.5,3.699999999999996,-0.0187931247825172,0.0
bn,ILP-DFT-D3,0.5,3.749999999999996,-0.0183958243516624,0.0
bn,ILP-DFT-D3,0.5,3.799999999999996,-0.0179487700574743,0.0
bn,ILP-DFT-D3,0.5,3.849999999999996,-0.0174637809083071,0.0
bn,ILP-DFT-D3,0.5,3.899999999999996,-0.0169508117835768,0.0
bn,ILP-DFT-D3,0.5,3.9499999999999953,-0.0164182281933369,0.0
bn,ILP-DFT-D3,0.5,3.999999999999995,-0.0158730392008923,0.0
bn,ILP-DFT-D3,0.5,4.049999999999995,-0.0153210953475424,0.0
bn,ILP-DFT-D3,0.5,4.099999999999994,-0.0147672572653849,0.0
bn,ILP-DFT-D3,0.5,4.149999999999995,-0.0142155396753045,0.0
bn,ILP-DFT-D3,0.5,4.199999999999994,-0.0136692346426769,0.0
bn,ILP-DFT-D3,0.5,4.249999999999995,-0.0131310172864074,0.0
bn,ILP-DFT-D3,0.5,4.299999999999994,-0.0126030365864675,0.0
bn,ILP-DFT-D3,0.5,4.349999999999994,-0.0120869934888219,0.0
bn,ILP-DFT-D3,0.5,4.399999999999993,-0.0115842081450567,0.0
bn,ILP-DFT-D3,0.5,4.449999999999994,-0.0110956778300472,0.0
bn,ILP-DFT-D3,0.5,4.499999999999993,-0.0106221268409596,0.0
bn,ILP-DFT-D3,0.5,4.549999999999994,-0.0101640494838095,0.0
bn,ILP-DFT-D3,0.5,4.5999999999999925,-0.0097217470907393,0.0
bn,ILP-DFT-D3,0.5,4.649999999999993,-0.009295359875602,0.0
bn,ILP-DFT-D3,0.5,4.699999999999992,-0.0088848943217119,0.0
bn,ILP-DFT-D3,0.5,4.749999999999993,-0.0084902466998348,0.0
bn,ILP-DFT-D3,0.5,4.799999999999992,-0.0081112232331843,0.0
bn,ILP-DFT-D3,0.5,4.8499999999999925,-0.0077475573568079,0.0
bn,ILP-DFT-D3,0.5,4.899999999999992,-0.0073989244594523,0.0
bn,ILP-DFT-D3,0.5,4.949999999999992,-0.007064954444897,0.0
bn,ILP-DFT-D3,0.5,4.999999999999991,-0.0067452424055609,0.0
bn,ILP-DFT-D3,0.5,5.049999999999992,-0.0064393576632149,0.0
bn,ILP-DFT-D3,0.5,5.099999999999991,-0.0061468513983697,0.0
bn,ILP-DFT-D3,0.5,5.149999999999992,-0.0058672630612095,0.0
bn,ILP-DFT-D3,0.5,5.19999999999999,-0.0056001257319069,0.0
bn,ILP-DFT-D3,0.5,5.249999999999991,-0.0053449705763419,0.0
bn,ILP-DFT-D3,0.5,5.29999999999999,-0.0051013305241474,0.0
bn,ILP-DFT-D3,0.5,5.349999999999991,-0.0048687432795171,0.0
bn,ILP-DFT-D3,0.5,5.39999999999999,-0.0046467537606149,0.0
bn,ILP-DFT-D3,0.5,5.44999999999999,-0.0044349160508048,0.0
bn,ILP-DFT-D3,0.5,5.499999999999989,-0.00423279493394,0.0
bn,ILP-DFT-D3,0.5,5.54999999999999,-0.0040399670761868,0.0
bn,ILP-DFT-D3,0.5,5.599999999999989,-0.0038560219085796,0.0
bn,ILP-DFT-D3,0.5,5.64999999999999,-0.0036805622570321,0.0
bn,ILP-DFT-D3,0.5,5.699999999999989,-0.0035132047602894,0.0
bn,ILP-DFT-D3,0.5,5.749999999999989,-0.0033535801105619,0.0
bn,ILP-DFT-D3,0.5,5.799999999999988,-0.0032013331468725,0.0
bn,ILP-DFT-D3,0.5,5.849999999999989,-0.003056122826857,0.0
bn,ILP-DFT-D3,0.5,5.899999999999988,-0.0029176220990798,0.0
bn,ILP-DFT-D3,0.5,5.949999999999989,-0.0027855176947575,0.0
bn,ILP-DFT-D3,0.5,5.999999999999988,-0.0026595098550599,0.0
bn,ILP-DFT-D3,0.5,6.049999999999988,-0.0025393120076548,0.0
bn,ILP-DFT-D3,0.5,6.099999999999987,-0.0024246504041842,0.0
bn,ILP-DFT-D3,0.5,6.149999999999988,-0.0023152637285148,0.0
bn,ILP-DFT-D3,0.5,6.199999999999987,-0.0022109026840748,0.0
bn,ILP-DFT-D3,0.5,6.249999999999988,-0.0021113295672172,0.0
bn,ILP-DFT-D3,0.5,6.2999999999999865,-0.0020163178324468,0.0
bn,ILP-DFT-D3,0.5,6.349999999999987,-0.0019256516543348,0.0
bn,ILP-DFT-D3,0.5,6.399999999999986,-0.0018391254900524,0.0
bn,ILP-DFT-D3,0.5,6.449999999999987,-0.0017565436458371,0.0
bn,ILP-DFT-D3,0.5,6.499999999999986,-0.0016777198499422,0.0
bn,ILP-DFT-D3,0.5,6.5499999999999865,-0.0016024768342122,0.0
bn,ILP-DFT-D3,0.5,6.599999999999985,-0.0015306459259019,0.0
bn,ILP-DFT-D3,0.5,6.649999999999986,-0.0014620666510269,0.0
bn,ILP-DFT-D3,0.5,6.699999999999985,-0.001396586350153,0.0
bn,ILP-DFT-D3,0.5,6.749999999999986,-0.0013340598072923,0.0
bn,ILP-DFT-D3,0.5,6.799999999999985,-0.0012743488924025,0.0
bn,ILP-DFT-D3,0.5,6.849999999999985,-0.0012173222176468,0.0
bn,ILP-DFT-D3,0.5,6.899999999999984,-0.0011628548076147,0.0
bn,ILP-DFT-D3,0.5,6.949999999999985,-0.00111082778339,0.0
bn,ILP-DFT-D3,0.5,6.999999999999984,-0.0010611280603667,0.0
bn,ILP-DFT-D3,0.5,7.049999999999985,-0.0010136480596019,0.0
bn,ILP-DFT-D3,0.5,7.099999999999984,-0.0009682854323767,0.0
bn,ILP-DFT-D3,0.5,7.149999999999984,-0.0009249427976749,0.0
bn,ILP-DFT-D3,0.5,7.199999999999983,-0.0008835274921468,0.0
bn,ILP-DFT-D3,0.5,7.249999999999984,-0.0008439513322171,0.0
bn,ILP-DFT-D3,0.5,7.299999999999983,-0.0008061303878319,0.0
bn,ILP-DFT-D3,0.5,7.349999999999984,-0.0007699847674649,0.0
bn,ILP-DFT-D3,0.5,7.399999999999983,-0.0007354384138817,0.0
bn,ILP-DFT-D3,0.5,7.449999999999983,-0.0007024189102668,0.0
bn,ILP-DFT-D3,0.5,7.499999999999982,-0.0006708572962095,0.0
bn,ILP-DFT-D3,0.5,7.549999999999983,-0.0006406878931368,0.0
bn,ILP-DFT-D3,0.5,7.599999999999982,-0.0006118481387495,0.0
bn,ILP-DFT-D3,0.5,7.649999999999983,-0.0005842784300371,0.0
bn,ILP-DFT-D3,0.5,7.699999999999981,-0.000557921974452,0.0
bn,ILP-DFT-D3,0.5,7.749999999999982,-0.0005327246488349,0.0
bn,ILP-DFT-D3,0.5,7.799999999999981,-0.0005086348657394,0.0
bn,ILP-DFT-D3,0.5,7.849999999999982,-0.0004856034467168,0.0
bn,ILP-DFT-D3,0.5,7.899999999999981,-0.0004635835022668,0.0
bn,ILP-DFT-D3,0.5,7.949999999999981,-0.0004425303180646,0.0
bn,ILP-DFT-D3,0.5,7.9999999999999805,-0.0004224012471745,0.0
bn,ILP-DFT-D3,0.5,8.049999999999981,-0.0004031556078798,0.0
bn,ILP-DFT-D3,0.5,8.09999999999998,-0.0003847545869124,0.0
bn,ILP-DFT-D3,0.5,8.14999999999998,-0.0003671611476994,0.0
bn,ILP-DFT-D3,0.5,8.19999999999998,-0.0003503399434245,0.0
bn,ILP-DFT-D3,0.5,8.24999999999998,-0.0003342572346447,0.0
bn,ILP-DFT-D3,0.5,8.29999999999998,-0.0003188808111769,0.0
bn,ILP-DFT-D3,0.5,8.34999999999998,-0.0003041799180474,0.0
bn,ILP-DFT-D3,0.5,8.399999999999979,-0.0002901251852946,0.0
bn,ILP-DFT-D3,0.5,8.44999999999998,-0.0002766885614047,0.0
bn,ILP-DFT-D3,0.5,8.499999999999979,-0.0002638432501571,0.0
bn,ILP-DFT-D3,0.5,8.54999999999998,-0.0002515636507647,0.0
bn,ILP-DFT-D3,0.5,8.599999999999978,-0.0002398253010342,0.0
bn,ILP-DFT-D3,0.5,8.649999999999979,-0.0002286048234818,0.0
bn,ILP-DFT-D3,0.5,8.699999999999978,-0.0002178798741594,0.0
bn,ILP-DFT-D3,0.5,8.749999999999979,-0.0002076290940875,0.0
bn,ILP-DFT-D3,0.5,8.799999999999978,-0.0001978320631694,0.0
bn,ILP-DFT-D3,0.5,8.849999999999978,-0.00018846925642,0.0
bn,ILP-DFT-D3,0.5,8.899999999999977,-0.0001795220023943,0.0
bn,ILP-DFT-D3,0.5,8.949999999999978,-0.000170972443712,0.0
bn,ILP-DFT-D3,0.5,8.999999999999977,-0.0001628034995375,0.0
bn,ILP-DFT-D3,0.5,9.049999999999978,-0.0001549988299096,0.0
bn,ILP-DFT-D3,0.5,9.099999999999977,-0.0001475428018817,0.0
bn,ILP-DFT-D3,0.5,9.149999999999975,-0.0001404204572823,0.0
bn,ILP-DFT-D3,0.5,9.199999999999976,-0.0001336174821,0.0
bn,ILP-DFT-D3,0.5,9.249999999999975,-0.0001271201773249,0.0
bn,ILP-DFT-D3,0.5,9.299999999999976,-0.0001209154312444,0.0
bn,ILP-DFT-D3,0.5,9.349999999999977,-0.0001149906930821,0.0
bn,ILP-DFT-D3,0.5,9.399999999999975,-0.000109333947897,0.0
bn,ILP-DFT-D3,0.5,9.449999999999976,-0.0001039336927046,0.0
bn,ILP-DFT-D3,0.5,9.499999999999975,-9.877891373744065e-05,0.0
bn,ILP-DFT-D3,0.5,9.549999999999976,-9.385906479497665e-05,0.0
bn,ILP-DFT-D3,0.5,9.599999999999977,-8.916404661185595e-05,0.0
bn,ILP-DFT-D3,0.5,9.649999999999975,-8.468418721729876e-05,0.0
bn,ILP-DFT-D3,0.5,9.699999999999974,-8.04102232221382e-05,0.0
bn,ILP-DFT-D3,0.5,9.749999999999975,-7.633328196732236e-05,0.0
bn,ILP-DFT-D3,0.5,9.799999999999974,-7.244486452950838e-05,0.0
bn,ILP-DFT-D3,0.5,9.849999999999977,-6.873682952956983e-05,0.0
bn,ILP-DFT-D3,0.5,9.899999999999974,-6.520137767473955e-05,0.0
bn,ILP-DFT-D3,0.5,9.949999999999974,-6.183103702461779e-05,0.0
bn,ILP-DFT-D3,0.5,9.999999999999972,-5.86186489295315e-05,0.0
bn,ILP-DFT-D3,0.5,10.049999999999974,-5.5557354611934784e-05,0.0
bn,ILP-DFT-D3,0.5,10.099999999999971,-5.264058234732971e-05,0.0
bn,ILP-DFT-D3,0.5,10.149999999999974,-4.98620352598067e-05,0.0
bn,ILP-DFT-D3,0.5,10.199999999999973,-4.721567962207018e-05,0.0
bn,ILP-DFT-D3,0.5,10.249999999999972,-4.469573374432656e-05,0.0
bn,ILP-DFT-D3,0.5,10.299999999999972,-4.229665729749144e-05,0.0
bn,ILP-DFT-D3,0.5,10.349999999999971,-4.001314115686938e-05,0.0
bn,ILP-DFT-D3,0.5,10.399999999999972,-3.784009767482388e-05,0.0
bn,ILP-DFT-D3,0.5,10.449999999999973,-3.577265142684638e-05,0.0
bn,ILP-DFT-D3,0.5,10.499999999999972,-3.380613034487112e-05,0.0
bn,ILP-DFT-D3,0.5,10.549999999999972,-3.193605725471116e-05,0.0
bn,ILP-DFT-D3,0.5,10.599999999999971,-3.0158141764324853e-05,0.0
bn,ILP-DFT-D3,0.5,10.649999999999972,-2.846827251445916e-05,0.0
bn,ILP-DFT-D3,0.5,10.69999999999997,-2.6862509789893352e-05,0.0
bn,ILP-DFT-D3,0.5,10.74999999999997,-2.5337078406906244e-05,0.0
bn,ILP-DFT-D3,0.5,10.79999999999997,-2.3888360944468445e-05,0.0
bn,ILP-DFT-D3,0.5,10.849999999999971,-2.2512891252546297e-05,0.0
bn,ILP-DFT-D3,0.5,10.89999999999997,-2.1207348222418432e-05,0.0
bn,ILP-DFT-D3,0.5,10.949999999999967,-1.996854984476215e-05,0.0
bn,ILP-DFT-D3,0.5,10.99999999999997,-1.879344751198886e-05,0.0
bn,ILP-DFT-D3,0.66667,2.6,0.0972337044055127,0.0
bn,ILP-DFT-D3,0.66667,2.65,0.0783058011144781,0.0
bn,ILP-DFT-D3,0.66667,2.7,0.0620192116467377,0.0
bn,ILP-DFT-D3,0.66667,2.75,0.0480556607459705,0.0
bn,ILP-DFT-D3,0.66667,2.7999999999999994,0.0361322173473857,0.0
bn,ILP-DFT-D3,0.66667,2.849999999999999,0.025997245085743,0.0
bn,ILP-DFT-D3,0.66667,2.899999999999999,0.0174269160912352,0.0
bn,ILP-DFT-D3,0.66667,2.949999999999999,0.0102221009223679,0.0
bn,ILP-DFT-D3,0.66667,2.9999999999999987,0.0042055542056829,0.0
bn,ILP-DFT-D3,0.66667,3.0499999999999985,-0.0007805772705049,0.0
bn,ILP-DFT-D3,0.66667,3.0999999999999983,-0.0048768554758424,0.0
bn,ILP-DFT-D3,0.66667,3.149999999999998,-0.0082082332706745,0.0
bn,ILP-DFT-D3,0.66667,3.199999999999998,-0.0108853746183372,0.0
bn,ILP-DFT-D3,0.66667,3.249999999999998,-0.0130057381676209,0.0
bn,ILP-DFT-D3,0.66667,3.2999999999999976,-0.0146545637910948,0.0
bn,ILP-DFT-D3,0.66667,3.349999999999997,-0.01590586449674,0.0
bn,ILP-DFT-D3,0.66667,3.399999999999997,-0.0168234666996349,0.0
bn,ILP-DFT-D3,0.66667,3.449999999999997,-0.0174620902037796,0.0
bn,ILP-DFT-D3,0.66667,3.499999999999997,-0.0178684305502594,0.0
bn,ILP-DFT-D3,0.66667,3.5499999999999967,-0.0180822003394771,0.0
bn,ILP-DFT-D3,0.66667,3.5999999999999965,-0.0181370944764269,0.0
bn,ILP-DFT-D3,0.66667,3.649999999999997,-0.0180616580739298,0.0
bn,ILP-DFT-D3,0.66667,3.699999999999996,-0.0178800489287693,0.0
bn,ILP-DFT-D3,0.66667,3.749999999999996,-0.0176126963209375,0.0
bn,ILP-DFT-D3,0.66667,3.799999999999996,-0.0172768639303217,0.0
bn,ILP-DFT-D3,0.66667,3.849999999999996,-0.0168871275888218,0.0
bn,ILP-DFT-D3,0.66667,3.899999999999996,-0.0164557793658444,0.0
bn,ILP-DFT-D3,0.66667,3.9499999999999953,-0.0159931689958519,0.0
bn,ILP-DFT-D3,0.66667,3.999999999999995,-0.0155079925379624,0.0
bn,ILP-DFT-D3,0.66667,4.049999999999995,-0.0150075368177668,0.0
bn,ILP-DFT-D3,0.66667,4.099999999999994,-0.0144978868724843,0.0
bn,ILP-DFT-D3,0.66667,4.149999999999995,-0.0139841024150646,0.0
bn,ILP-DFT-D3,0.66667,4.199999999999994,-0.0134703682938299,0.0
bn,ILP-DFT-D3,0.66667,4.249999999999995,-0.0129601230543396,0.0
bn,ILP-DFT-D3,0.66667,4.299999999999994,-0.0124561689950022,0.0
bn,ILP-DFT-D3,0.66667,4.349999999999994,-0.0119607665251146,0.0
bn,ILP-DFT-D3,0.66667,4.399999999999993,-0.0114757151610049,0.0
bn,ILP-DFT-D3,0.66667,4.449999999999994,-0.0110024231118943,0.0
bn,ILP-DFT-D3,0.66667,4.499999999999993,-0.0105419670944995,0.0
bn,ILP-DFT-D3,0.66667,4.549999999999994,-0.0100951437596599,0.0
bn,ILP-DFT-D3,0.66667,4.5999999999999925,-0.0096625139040273,0.0
bn,ILP-DFT-D3,0.66667,4.649999999999993,-0.009244440465717,0.0
bn,ILP-DFT-D3,0.66667,4.699999999999992,-0.0088411211577943,0.0
bn,ILP-DFT-D3,0.66667,4.749999999999993,-0.0084526164719118,0.0
bn,ILP-DFT-D3,0.66667,4.799999999999992,-0.0080788736819146,0.0
bn,ILP-DFT-D3,0.66667,4.8499999999999925,-0.0077197473902792,0.0
bn,ILP-DFT-D3,0.66667,4.899999999999992,-0.0073750170862423,0.0
bn,ILP-DFT-D3,0.66667,4.949999999999992,-0.0070444021211848,0.0
bn,ILP-DFT-D3,0.66667,4.999999999999991,-0.0067275744523742,0.0
bn,ILP-DFT-D3,0.66667,5.049999999999992,-0.0064241694594873,0.0
bn,ILP-DFT-D3,0.66667,5.099999999999991,-0.0061337950977771,0.0
bn,ILP-DFT-D3,0.66667,5.149999999999992,-0.0058560396168969,0.0
bn,ILP-DFT-D3,0.66667,5.19999999999999,-0.0055904780440396,0.0
bn,ILP-DFT-D3,0.66667,5.249999999999991,-0.0053366776037693,0.0
bn,ILP-DFT-D3,0.66667,5.29999999999999,-0.0050942022240869,0.0
bn,ILP-DFT-D3,0.66667,5.349999999999991,-0.0048626162584675,0.0
bn,ILP-DFT-D3,0.66667,5.39999999999999,-0.004641487536233,0.0
bn,ILP-DFT-D3,0.66667,5.44999999999999,-0.0044303898387543,0.0
bn,ILP-DFT-D3,0.66667,5.499999999999989,-0.0042289048857897,0.0
bn,ILP-DFT-D3,0.66667,5.54999999999999,-0.0040366239049323,0.0
bn,ILP-DFT-D3,0.66667,5.599999999999989,-0.0038531488472894,0.0
bn,ILP-DFT-D3,0.66667,5.64999999999999,-0.0036780933038329,0.0
bn,ILP-DFT-D3,0.66667,5.699999999999989,-0.00351108316943,0.0
bn,ILP-DFT-D3,0.66667,5.749999999999989,-0.0033517570950598,0.0
bn,ILP-DFT-D3,0.66667,5.799999999999988,-0.0031997667630099,0.0
bn,ILP-DFT-D3,0.66667,5.849999999999989,-0.0030547770150199,0.0
bn,ILP-DFT-D3,0.66667,5.899999999999988,-0.0029164658590161,0.0
bn,ILP-DFT-D3,0.66667,5.949999999999989,-0.002784524376425,0.0
bn,ILP-DFT-D3,0.66667,5.999999999999988,-0.0026586565488218,0.0
bn,ILP-DFT-D3,0.66667,6.049999999999988,-0.0025385790199292,0.0
bn,ILP-DFT-D3,0.66667,6.099999999999987,-0.0024240208065542,0.0
bn,ILP-DFT-D3,0.66667,6.149999999999988,-0.002314722970012,0.0
bn,ILP-DFT-D3,0.66667,6.199999999999987,-0.0022104382577747,0.0
bn,ILP-DFT-D3,0.66667,6.249999999999988,-0.0021109307235596,0.0
bn,ILP-DFT-D3,0.66667,6.2999999999999865,-0.0020159753327098,0.0
bn,ILP-DFT-D3,0.66667,6.349999999999987,-0.0019253575586546,0.0
bn,ILP-DFT-D3,0.66667,6.399999999999986,-0.0018388729751519,0.0
bn,ILP-DFT-D3,0.66667,6.449999999999987,-0.0017563268482874,0.0
bn,ILP-DFT-D3,0.66667,6.499999999999986,-0.0016775337314092,0.0
bn,ILP-DFT-D3,0.66667,6.5499999999999865,-0.0016023170655818,0.0
bn,ILP-DFT-D3,0.66667,6.599999999999985,-0.0015305087876624,0.0
bn,ILP-DFT-D3,0.66667,6.649999999999986,-0.0014619489476119,0.0
bn,ILP-DFT-D3,0.66667,6.699999999999985,-0.0013964853362899,0.0
bn,ILP-DFT-D3,0.66667,6.749999999999986,-0.0013339731247068,0.0
bn,ILP-DFT-D3,0.66667,6.799999999999985,-0.0012742745153797,0.0
bn,ILP-DFT-D3,0.66667,6.849999999999985,-0.0012172584062524,0.0
bn,ILP-DFT-D3,0.66667,6.899999999999984,-0.0011628000674672,0.0
bn,ILP-DFT-D3,0.66667,6.949999999999985,-0.0011107808310892,0.0
bn,ILP-DFT-D3,0.66667,6.999999999999984,-0.001061087793782,0.0
bn,ILP-DFT-D3,0.66667,7.049999999999985,-0.0010136135323097,0.0
bn,ILP-DFT-D3,0.66667,7.099999999999984,-0.0009682558317125,0.0
bn,ILP-DFT-D3,0.66667,7.149999999999984,-0.0009249174258396,0.0
bn,ILP-DFT-D3,0.66667,7.199999999999983,-0.0008835057500045,0.0
bn,ILP-DFT-D3,0.66667,7.249999999999984,-0.0008439327053375,0.0
bn,ILP-DFT-D3,0.66667,7.299999999999983,-0.0008061144345195,0.0
bn,ILP-DFT-D3,0.66667,7.349999999999984,-0.0007699711084674,0.0
bn,ILP-DFT-D3,0.66667,7.399999999999983,-0.0007354267235646,0.0
bn,ILP-DFT-D3,0.66667,7.449999999999983,-0.0007024089090119,0.0
bn,ILP-DFT-D3,0.66667,7.499999999999982,-0.0006708487439022,0.0
bn,ILP-DFT-D3,0.66667,7.549999999999983,-0.0006406805835794,0.0
bn,ILP-DFT-D3,0.66667,7.599999999999982,-0.0006118418948544,0.0
bn,ILP-DFT-D3,0.66667,7.649999999999983,-0.0005842730997098,0.0
bn,ILP-DFT-D3,0.66667,7.699999999999981,-0.0005579174270593,0.0
bn,ILP-DFT-D3,0.66667,7.749999999999982,-0.0005327207721794,0.0
bn,ILP-DFT-D3,0.66667,7.799999999999981,-0.0005086315634468,0.0
bn,ILP-DFT-D3,0.66667,7.849999999999982,-0.0004856006360149,0.0
bn,ILP-DFT-D3,0.66667,7.899999999999981,-0.0004635811120516,0.0
bn,ILP-DFT-D3,0.66667,7.949999999999981,-0.0004425282872571,0.0
bn,ILP-DFT-D3,0.66667,7.9999999999999805,-0.0004223995232974,0.0
bn,ILP-DFT-D3,0.66667,8.049999999999981,-0.0004031541458493,0.0
bn,ILP-DFT-D3,0.66667,8.09999999999998,-0.000384753347995,0.0
bn,ILP-DFT-D3,0.66667,8.14999999999998,-0.0003671600986274,0.0
bn,ILP-DFT-D3,0.66667,8.19999999999998,-0.0003503390556609,0.0
bn,ILP-DFT-D3,0.66667,8.24999999999998,-0.0003342564837245,0.0
bn,ILP-DFT-D3,0.66667,8.29999999999998,-0.0003188801761719,0.0
bn,ILP-DFT-D3,0.66667,8.34999999999998,-0.0003041793811044,0.0
bn,ILP-DFT-D3,0.66667,8.399999999999979,-0.0002901247312099,0.0
bn,ILP-DFT-D3,0.66667,8.44999999999998,-0.0002766881772497,0.0
bn,ILP-DFT-D3,0.66667,8.499999999999979,-0.0002638429249843,0.0
bn,ILP-DFT-D3,0.66667,8.54999999999998,-0.0002515633753246,0.0
bn,ILP-DFT-D3,0.66667,8.599999999999978,-0.0002398250675499,0.0
bn,ILP-DFT-D3,0.66667,8.649999999999979,-0.0002286046254118,0.0
bn,ILP-DFT-D3,0.66667,8.699999999999978,-0.000217879705997,0.0
bn,ILP-DFT-D3,0.66667,8.749999999999979,-0.0002076289511974,0.0
bn,ILP-DFT-D3,0.66667,8.799999999999978,-0.000197831941648,0.0
bn,ILP-DFT-D3,0.66667,8.849999999999978,-0.0001884691529543,0.0
bn,ILP-DFT-D3,0.66667,8.899999999999977,-0.000179521914168,0.0
bn,ILP-DFT-D3,0.66667,8.949999999999978,-0.0001709723682896,0.0
bn,ILP-DFT-D3,0.66667,8.999999999999977,-0.0001628034347849,0.0
bn,ILP-DFT-D3,0.66667,9.049999999999978,-0.0001549987739446,0.0
bn,ILP-DFT-D3,0.66667,9.099999999999977,-0.0001475427529999,0.0
bn,ILP-DFT-D3,0.66667,9.149999999999975,-0.0001404204139419,0.0
bn,ILP-DFT-D3,0.66667,9.199999999999976,-0.0001336174428843,0.0
bn,ILP-DFT-D3,0.66667,9.249999999999975,-0.0001271201409469,0.0
bn,ILP-DFT-D3,0.66667,9.299999999999976,-0.0001209153965575,0.0
bn,ILP-DFT-D3,0.66667,9.349999999999977,-0.0001149906590942,0.0
bn,ILP-DFT-D3,0.66667,9.399999999999975,-0.0001093339137749,0.0
bn,ILP-DFT-D3,0.66667,9.449999999999976,-0.0001039336577397,0.0
bn,ILP-DFT-D3,0.66667,9.499999999999975,-9.877887733455992e-05,0.0
bn,ILP-DFT-D3,0.66667,9.549999999999976,-9.38590264549788e-05,0.0
bn,ILP-DFT-D3,0.66667,9.599999999999977,-8.916400594483065e-05,0.0
bn,ILP-DFT-D3,0.66667,9.649999999999975,-8.468414395235158e-05,0.0
bn,ILP-DFT-D3,0.66667,9.699999999999974,-8.041017721982513e-05,0.0
bn,ILP-DFT-D3,0.66667,9.749999999999975,-7.633323323297247e-05,0.0
bn,ILP-DFT-D3,0.66667,9.799999999999974,-7.244481320700658e-05,0.0
bn,ILP-DFT-D3,0.66667,9.849999999999977,-6.873677590224503e-05,0.0
bn,ILP-DFT-D3,0.66667,9.899999999999974,-6.52013221644765e-05,0.0
bn,ILP-DFT-D3,0.66667,9.949999999999974,-6.183098015188904e-05,0.0
bn,ILP-DFT-D3,0.66667,9.999999999999972,-5.86185912894166e-05,0.0
bn,ILP-DFT-D3,0.66667,10.049999999999974,-5.55572968474749e-05,0.0
bn,ILP-DFT-D3,0.66667,10.099999999999971,-5.26405251521922e-05,0.0
bn,ILP-DFT-D3,0.66667,10.149999999999974,-4.986197936229786e-05,0.0
bn,ILP-DFT-D3,0.66667,10.199999999999973,-4.7215625817109697e-05,0.0
bn,ILP-DFT-D3,0.66667,10.249999999999972,-4.469568286946668e-05,0.0
bn,ILP-DFT-D3,0.66667,10.299999999999972,-4.22966102320288e-05,0.0
bn,ILP-DFT-D3,0.66667,10.349999999999971,-4.001309879431148e-05,0.0
bn,ILP-DFT-D3,0.66667,10.399999999999972,-3.7840060909566375e-05,0.0
bn,ILP-DFT-D3,0.66667,10.449999999999973,-3.577262113196866e-05,0.0
bn,ILP-DFT-D3,0.66667,10.499999999999972,-3.380610734193823e-05,0.0
bn,ILP-DFT-D3,0.66667,10.549999999999972,-3.1936042249824936e-05,0.0
bn,ILP-DFT-D3,0.66667,10.599999999999971,-3.0158135294833244e-05,0.0
bn,ILP-DFT-D3,0.66667,10.649999999999972,-2.846827490721182e-05,0.0
bn,ILP-DFT-D3,0.66667,10.69999999999997,-2.68625211061746e-05,0.0
bn,ILP-DFT-D3,0.66667,10.74999999999997,-2.5337098427336e-05,0.0
bn,ILP-DFT-D3,0.66667,10.79999999999997,-2.388838914946234e-05,0.0
bn,ILP-DFT-D3,0.66667,10.849999999999971,-2.2512926824980184e-05,0.0
bn,ILP-DFT-D3,0.66667,10.89999999999997,-2.1207390074273743e-05,0.0
bn,ILP-DFT-D3,0.66667,10.949999999999967,-1.9968596664199367e-05,0.0
bn,ILP-DFT-D3,0.66667,10.99999999999997,-1.8793497821967264e-05,0.0
c2,ILP-DFT-D2,0.0,2.6,0.0375392877000999,0.0
c2,ILP-DFT-D2,0.0,2.65,0.0253962721246727,0.0
c2,ILP-DFT-D2,0.0,2.7,0.01501119109209,0.0
c2,ILP-DFT-D2,0.0,2.75,0.0062459178521301,0.0
c2,ILP-DFT-D2,0.0,2.7999999999999994,-0.0010472992154522,0.0
c2,ILP-DFT-D2,0.0,2.849999999999999,-0.0070227734285701,0.0
c2,ILP-DFT-D2,0.0,2.899999999999999,-0.0118361513477225,0.0
c2,ILP-DFT-D2,0.0,2.949999999999999,-0.0156390213592896,0.0
c2,ILP-DFT-D2,0.0,2.9999999999999987,-0.0185747129417697,0.0
c2,ILP-DFT-D2,0.0,3.0499999999999985,-0.0207756809590398,0.0
c2,ILP-DFT-D2,0.0,3.0999999999999983,-0.0223621542929777,0.0
c2,ILP-DFT-D2,0.0,3.149999999999998,-0.0234415195396877,0.0
c2,ILP-DFT-D2,0.0,3.199999999999998,-0.024108092344985,0.0
c2,ILP-DFT-D2,0.0,3.249999999999998,-0.0244432000107348,0.0
c2,ILP-DFT-D2,0.0,3.2999999999999976,-0.0245156367672247,0.0
c2,ILP-DFT-D2,0.0,3.349999999999997,-0.0243825266708448,0.0
c2,ILP-DFT-D2,0.0,3.399999999999997,-0.024090530499742,0.0
c2,ILP-DFT-D2,0.0,3.449999999999997,-0.0236772568303553,0.0
c2,ILP-DFT-D2,0.0,3.499999999999997,-0.0231727204281178,0.0
c2,ILP-DFT-D2,0.0,3.5499999999999967,-0.0226007210722274,0.0
c2,ILP-DFT-D2,0.0,3.5999999999999965,-0.0219800647273347,0.0
c2,ILP-DFT-D2,0.0,3.649999999999997,-0.0213255945849697,0.0
c2,ILP-DFT-D2,0.0,3.699999999999996,-0.0206490320500627,0.0
c2,ILP-DFT-D2,0.0,3.749999999999996,-0.0199596463302249,0.0
c2,ILP-DFT-D2,0.0,3.799999999999996,-0.0192647790991253,0.0
c2,ILP-DFT-D2,0.0,3.849999999999996,-0.0185702517251948,0.0
c2,ILP-DFT-D2,0.0,3.899999999999996,-0.0178806800184947,0.0
c2,ILP-DFT-D2,0.0,3.9499999999999953,-0.0171997174995777,0.0
c2,ILP-DFT-D2,0.0,3.999999999999995,-0.0165302440587424,0.0
c2,ILP-DFT-D2,0.0,4.049999999999995,-0.0158745131441326,0.0
c2,ILP-DFT-D2,0.0,4.099999999999994,-0.0152342675076377,0.0
c2,ILP-DFT-D2,0.0,4.149999999999995,-0.0146108310661876,0.0
c2,ILP-DFT-D2,0.0,4.199999999999994,-0.0140051825309024,0.0
c2,ILP-DFT-D2,0.0,4.249999999999995,-0.0134180150174696,0.0
c2,ILP-DFT-D2,0.0,4.299999999999994,-0.0128497847786048,0.0
c2,ILP-DFT-D2,0.0,4.349999999999994,-0.0123007514065296,0.0
c2,ILP-DFT-D2,0.0,4.399999999999993,-0.0117710112700875,0.0
c2,ILP-DFT-D2,0.0,4.449999999999994,-0.0112605255226698,0.0
c2,ILP-DFT-D2,0.0,4.499999999999993,-0.0107691437021122,0.0
c2,ILP-DFT-D2,0.0,4.549999999999994,-0.0102966237114774,0.0
c2,ILP-DFT-D2,0.0,4.5999999999999925,-0.0098426487974725,0.0
c2,ILP-DFT-D2,0.0,4.649999999999993,-0.0094068420148447,0.0
c2,ILP-DFT-D2,0.0,4.699999999999992,-0.0089887785683524,0.0
c2,ILP-DFT-D2,0.0,4.749999999999993,-0.0085879963504371,0.0
c2,ILP-DFT-D2,0.0,4.799999999999992,-0.0082040049360951,0.0
c2,ILP-DFT-D2,0.0,4.8499999999999925,-0.00783629325245,0.0
c2,ILP-DFT-D2,0.0,4.899999999999992,-0.0074843361056675,0.0
c2,ILP-DFT-D2,0.0,4.949999999999992,-0.0071475997200627,0.0
c2,ILP-DFT-D2,0.0,4.999999999999991,-0.0068255464216351,0.0
c2,ILP-DFT-D2,0.0,5.049999999999992,-0.0065176385797096,0.0
c2,ILP-DFT-D2,0.0,5.099999999999991,-0.0062233419049446,0.0
c2,ILP-DFT-D2,0.0,5.149999999999992,-0.0059421281889626,0.0
c2,ILP-DFT-D2,0.0,5.19999999999999,-0.0056734775598448,0.0
c2,ILP-DFT-D2,0.0,5.249999999999991,-0.0054168803183021,0.0
c2,ILP-DFT-D2,0.0,5.29999999999999,-0.0051718384112096,0.0
c2,ILP-DFT-D2,0.0,5.349999999999991,-0.0049378665920976,0.0
c2,ILP-DFT-D2,0.0,5.39999999999999,-0.0047144933120772,0.0
c2,ILP-DFT-D2,0.0,5.44999999999999,-0.0045012613792998,0.0
c2,ILP-DFT-D2,0.0,5.499999999999989,-0.0042977284202923,0.0
c2,ILP-DFT-D2,0.0,5.54999999999999,-0.004103467172432,0.0
c2,ILP-DFT-D2,0.0,5.599999999999989,-0.0039180656330826,0.0
c2,ILP-DFT-D2,0.0,5.64999999999999,-0.0037411270877898,0.0
c2,ILP-DFT-D2,0.0,5.699999999999989,-0.0035722700370177,0.0
c2,ILP-DFT-D2,0.0,5.749999999999989,-0.0034111280384649,0.0
c2,ILP-DFT-D2,0.0,5.799999999999988,-0.0032573494797123,0.0
c2,ILP-DFT-D2,0.0,5.849999999999989,-0.0031105972941203,0.0
c2,ILP-DFT-D2,0.0,5.899999999999988,-0.0029705486310502,0.0
c2,ILP-DFT-D2,0.0,5.949999999999989,-0.0028368944900671,0.0
c2,ILP-DFT-D2,0.0,5.999999999999988,-0.00270933932741,0.0
c2,ILP-DFT-D2,0.0,6.049999999999988,-0.002587600641835,0.0
c2,ILP-DFT-D2,0.0,6.099999999999987,-0.00247140854594,0.0
c2,ILP-DFT-D2,0.0,6.149999999999988,-0.0023605053281574,0.0
c2,ILP-DFT-D2,0.0,6.199999999999987,-0.0022546450098221,0.0
c2,ILP-DFT-D2,0.0,6.249999999999988,-0.002153592901025,0.0
c2,ILP-DFT-D2,0.0,6.2999999999999865,-0.0020571251583652,0.0
c2,ILP-DFT-D2,0.0,6.349999999999987,-0.0019650283471799,0.0
c2,ILP-DFT-D2,0.0,6.399999999999986,-0.0018770990103922,0.0
c2,ILP-DFT-D2,0.0,6.449999999999987,-0.0017931432456927,0.0
c2,ILP-DFT-D2,0.0,6.499999999999986,-0.0017129762924721,0.0
c2,ILP-DFT-D2,0.0,6.5499999999999865,-0.0016364221295752,0.0
c2,ILP-DFT-D2,0.0,6.599999999999985,-0.0015633130847074,0.0
c2,ILP-DFT-D2,0.0,6.649999999999986,-0.0014934894561724,0.0
c2,ILP-DFT-D2,0.0,6.699999999999985,-0.0014267991472927,0.0
c2,ILP-DFT-D2,0.0,6.749999999999986,-0.00136309731388,0.0
c2,ILP-DFT-D2,0.0,6.799999999999985,-0.0013022460248102,0.0
c2,ILP-DFT-D2,0.0,6.849999999999985,-0.0012441139358125,0.0
c2,ILP-DFT-D2,0.0,6.899999999999984,-0.0011885759763572,0.0
c2,ILP-DFT-D2,0.0,6.949999999999985,-0.0011355130495145,0.0
c2,ILP-DFT-D2,0.0,6.999999999999984,-0.0010848117446053,0.0
c2,ILP-DFT-D2,0.0,7.049999999999985,-0.0010363640623074,0.0
c2,ILP-DFT-D2,0.0,7.099999999999984,-0.0009900671520277,0.0
c2,ILP-DFT-D2,0.0,7.149999999999984,-0.000945823061115,0.0
c2,ILP-DFT-D2,0.0,7.199999999999983,-0.0009035384956277,0.0
c2,ILP-DFT-D2,0.0,7.249999999999984,-0.0008631245922297,0.0
c2,ILP-DFT-D2,0.0,7.299999999999983,-0.0008244967008499,0.0
c2,ILP-DFT-D2,0.0,7.349999999999984,-0.0007875741777203,0.0
c2,ILP-DFT-D2,0.0,7.399999999999983,-0.0007522801883625,0.0
c2,ILP-DFT-D2,0.0,7.449999999999983,-0.0007185415201647,0.0
c2,ILP-DFT-D2,0.0,7.499999999999982,-0.0006862884040925,0.0
c2,ILP-DFT-D2,0.0,7.549999999999983,-0.0006554543452246,0.0
c2,ILP-DFT-D2,0.0,7.599999999999982,-0.0006259759616673,0.0
c2,ILP-DFT-D2,0.0,7.649999999999983,-0.0005977928314822,0.0
c2,ILP-DFT-D2,0.0,7.699999999999981,-0.0005708473472925,0.0
c2,ILP-DFT-D2,0.0,7.749999999999982,-0.0005450845781664,0.0
c2,ILP-DFT-D2,0.0,7.799999999999981,-0.0005204521384651,0.0
c2,ILP-DFT-D2,0.0,7.849999999999982,-0.0004969000632977,0.0
c2,ILP-DFT-D2,0.0,7.899999999999981,-0.0004743806902727,0.0
c2,ILP-DFT-D2,0.0,7.949999999999981,-0.0004528485472548,0.0
c2,ILP-DFT-D2,0.0,7.9999999999999805,-0.0004322602458,0.0
c2,ILP-DFT-D2,0.0,8.049999999999981,-0.0004125743800251,0.0
c2,ILP-DFT-D2,0.0,8.09999999999998,-0.0003937514305922,0.0
c2,ILP-DFT-D2,0.0,8.14999999999998,-0.0003757536735875,0.0
c2,ILP-DFT-D2,0.0,8.19999999999998,-0.0003585450940146,0.0
c2,ILP-DFT-D2,0.0,8.24999999999998,-0.0003420913036773,0.0
c2,ILP-DFT-D2,0.0,8.29999999999998,-0.0003263594632496,0.0
c2,ILP-DFT-D2,0.0,8.34999999999998,-0.0003113182082552,0.0
c2,ILP-DFT-D2,0.0,8.399999999999979,-0.0002969375788151,0.0
c2,ILP-DFT-D2,0.0,8.44999999999998,-0.0002831889529328,0.0
c2,ILP-DFT-D2,0.0,8.499999999999979,-0.0002700449831651,0.0
c2,ILP-DFT-D2,0.0,8.54999999999998,-0.0002574795364695,0.0
c2,ILP-DFT-D2,0.0,8.599999999999978,-0.0002454676370549,0.0
c2,ILP-DFT-D2,0.0,8.649999999999979,-0.0002339854120725,0.0
c2,ILP-DFT-D2,0.0,8.699999999999978,-0.0002230100400826,0.0
c2,ILP-DFT-D2,0.0,8.749999999999979,-0.0002125197020648,0.0
c2,ILP-DFT-D2,0.0,8.799999999999978,-0.0002024935348874,0.0
c2,ILP-DFT-D2,0.0,8.849999999999978,-0.0001929115870948,0.0
c2,ILP-DFT-D2,0.0,8.899999999999977,-0.0001837547768577,0.0
c2,ILP-DFT-D2,0.0,8.949999999999978,-0.0001750048520277,0.0
c2,ILP-DFT-D2,0.0,8.999999999999977,-0.0001666443521406,0.0
c2,ILP-DFT-D2,0.16667,2.6,0.0379577594721949,0.0
c2,ILP-DFT-D2,0.16667,2.65,0.0262538473596078,0.0
c2,ILP-DFT-D2,0.16667,2.7,0.0161391932626422,0.0
c2,ILP-DFT-D2,0.16667,2.75,0.0074900464418234,0.0
c2,ILP-DFT-D2,0.16667,2.7999999999999994,0.0001900067807873,0.0
c2,ILP-DFT-D2,0.16667,2.849999999999999,-0.0058754480741045,0.0
c2,ILP-DFT-D2,0.16667,2.899999999999999,-0.0108227206345947,0.0
c2,ILP-DFT-D2,0.16667,2.949999999999999,-0.0147715458895927,0.0
c2,ILP-DFT-D2,0.16667,2.9999999999999987,-0.0178440797483396,0.0
c2,ILP-DFT-D2,0.16667,3.0499999999999985,-0.020162092569695,0.0
c2,ILP-DFT-D2,0.16667,3.0999999999999983,-0.021843136235315,0.0
c2,ILP-DFT-D2,0.16667,3.149999999999998,-0.0229966948880395,0.0
c2,ILP-DFT-D2,0.16667,3.199999999999998,-0.023721161288007,0.0
c2,ILP-DFT-D2,0.16667,3.249999999999998,-0.0241020952708401,0.0
c2,ILP-DFT-D2,0.16667,3.2999999999999976,-0.0242118018385726,0.0
c2,ILP-DFT-D2,0.16667,3.349999999999997,-0.0241099688448924,0.0
c2,ILP-DFT-D2,0.16667,3.399999999999997,-0.0238449817056221,0.0
c2,ILP-DFT-D2,0.16667,3.449999999999997,-0.0234555507301053,0.0
c2,ILP-DFT-D2,0.16667,3.499999999999997,-0.0229723774718122,0.0
c2,ILP-DFT-D2,0.16667,3.5499999999999967,-0.0224196918487296,0.0
c2,ILP-DFT-D2,0.16667,3.5999999999999965,-0.0218165793662876,0.0
c2,ILP-DFT-D2,0.16667,3.649999999999997,-0.0211780774820828,0.0
c2,ILP-DFT-D2,0.16667,3.699999999999996,-0.0205160544437799,0.0
c2,ILP-DFT-D2,0.16667,3.749999999999996,-0.0198398997855528,0.0
c2,ILP-DFT-D2,0.16667,3.799999999999996,-0.019157060080797,0.0
c2,ILP-DFT-D2,0.16667,3.849999999999996,-0.0184734518364022,0.0
c2,ILP-DFT-D2,0.16667,3.899999999999996,-0.0177937790267348,0.0
c2,ILP-DFT-D2,0.16667,3.9499999999999953,-0.0171217776799927,0.0
c2,ILP-DFT-D2,0.16667,3.999999999999995,-0.0164604051378347,0.0
c2,ILP-DFT-D2,0.16667,4.049999999999995,-0.0158119875162094,0.0
c2,ILP-DFT-D2,0.16667,4.099999999999994,-0.0151783355917052,0.0
c2,ILP-DFT-D2,0.16667,4.149999999999995,-0.0145608367649749,0.0
c2,ILP-DFT-D2,0.16667,4.199999999999994,-0.0139605287958746,0.0
c2,ILP-DFT-D2,0.16667,4.249999999999995,-0.0133781595402027,0.0
c2,ILP-DFT-D2,0.16667,4.299999999999994,-0.0128142358326748,0.0
c2,ILP-DFT-D2,0.16667,4.349999999999994,-0.0122690638622549,0.0
c2,ILP-DFT-D2,0.16667,4.399999999999993,-0.0117427828001073,0.0
c2,ILP-DFT-D2,0.16667,4.449999999999994,-0.0112353930114172,0.0
c2,ILP-DFT-D2,0.16667,4.499999999999993,-0.0107467798673024,0.0
c2,ILP-DFT-D2,0.16667,4.549999999999994,-0.0102767339413176,0.0
c2,ILP-DFT-D2,0.16667,4.5999999999999925,-0.0098249682035653,0.0
c2,ILP-DFT-D2,0.16667,4.649999999999993,-0.0093911326975799,0.0
c2,ILP-DFT-D2,0.16667,4.699999999999992,-0.0089748270891396,0.0
c2,ILP-DFT-D2,0.16667,4.749999999999993,-0.0085756114031765,0.0
c2,ILP-DFT-D2,0.16667,4.799999999999992,-0.0081930152089171,0.0
c2,ILP-DFT-D2,0.16667,4.8499999999999925,-0.0078265454697747,0.0
c2,ILP-DFT-D2,0.16667,4.899999999999992,-0.0074756932400301,0.0
c2,ILP-DFT-D2,0.16667,4.949999999999992,-0.0071399393628501,0.0
c2,ILP-DFT-D2,0.16667,4.999999999999991,-0.0068187593018427,0.0
c2,ILP-DFT-D2,0.16667,5.049999999999992,-0.0065116272199352,0.0
c2,ILP-DFT-D2,0.16667,5.099999999999991,-0.0062180194041197,0.0
c2,ILP-DFT-D2,0.16667,5.149999999999992,-0.0059374171217125,0.0
c2,ILP-DFT-D2,0.16667,5.19999999999999,-0.0056693089828598,0.0
c2,ILP-DFT-D2,0.16667,5.249999999999991,-0.005413192874565,0.0
c2,ILP-DFT-D2,0.16667,5.29999999999999,-0.0051685775235146,0.0
c2,ILP-DFT-D2,0.16667,5.349999999999991,-0.0049349837378427,0.0
c2,ILP-DFT-D2,0.16667,5.39999999999999,-0.0047119453718851,0.0
c2,ILP-DFT-D2,0.16667,5.44999999999999,-0.0044990100525552,0.0
c2,ILP-DFT-D2,0.16667,5.499999999999989,-0.004295739701245,0.0
c2,ILP-DFT-D2,0.16667,5.54999999999999,-0.004101710881005,0.0
c2,ILP-DFT-D2,0.16667,5.599999999999989,-0.0039165149950628,0.0
c2,ILP-DFT-D2,0.16667,5.64999999999999,-0.0037397583594698,0.0
c2,ILP-DFT-D2,0.16667,5.699999999999989,-0.0035710621698727,0.0
c2,ILP-DFT-D2,0.16667,5.749999999999989,-0.0034100623797614,0.0
c2,ILP-DFT-D2,0.16667,5.799999999999988,-0.0032564095054397,0.0
c2,ILP-DFT-D2,0.16667,5.849999999999989,-0.0031097683708321,0.0
c2,ILP-DFT-D2,0.16667,5.899999999999988,-0.0029698178036703,0.0
c2,ILP-DFT-D2,0.16667,5.949999999999989,-0.0028362502929049,0.0
c2,ILP-DFT-D2,0.16667,5.999999999999988,-0.0027087716159472,0.0
c2,ILP-DFT-D2,0.16667,6.049999999999988,-0.0025871004430753,0.0
c2,ILP-DFT-D2,0.16667,6.099999999999987,-0.0024709679253396,0.0
c2,ILP-DFT-D2,0.16667,6.149999999999988,-0.0023601172713627,0.0
c2,ILP-DFT-D2,0.16667,6.199999999999987,-0.0022543033176001,0.0
c2,ILP-DFT-D2,0.16667,6.249999999999988,-0.0021532920959694,0.0
c2,ILP-DFT-D2,0.16667,6.2999999999999865,-0.00205686040207,0.0
c2,ILP-DFT-D2,0.16667,6.349999999999987,-0.0019647953667645,0.0
c2,ILP-DFT-D2,0.16667,6.399999999999986,-0.0018768940333195,0.0
c2,ILP-DFT-D2,0.16667,6.449999999999987,-0.0017929629419821,0.0
c2,ILP-DFT-D2,0.16667,6.499999999999986,-0.0017128177234777,0.0
c2,ILP-DFT-D2,0.16667,6.5499999999999865,-0.0016362827025826,0.0
c2,ILP-DFT-D2,0.16667,6.599999999999985,-0.0015631905127495,0.0
c2,ILP-DFT-D2,0.16667,6.649999999999986,-0.0014933817224171,0.0
c2,ILP-DFT-D2,0.16667,6.699999999999985,-0.0014267044735349,0.0
c2,ILP-DFT-D2,0.16667,6.749999999999986,-0.0013630141326474,0.0
c2,ILP-DFT-D2,0.16667,6.799999999999985,-0.0013021729546895,0.0
c2,ILP-DFT-D2,0.16667,6.849999999999985,-0.0012440497596273,0.0
c2,ILP-DFT-D2,0.16667,6.899999999999984,-0.0011885196218628,0.0
c2,ILP-DFT-D2,0.16667,6.949999999999985,-0.0011354635723375,0.0
c2,ILP-DFT-D2,0.16667,6.999999999999984,-0.0010847683131496,0.0
c2,ILP-DFT-D2,0.16667,7.049999999999985,-0.0010363259444501,0.0
c2,ILP-DFT-D2,0.16667,7.099999999999984,-0.0009900337033625,0.0
c2,ILP-DFT-D2,0.16667,7.149999999999984,-0.0009457937145675,0.0
c2,ILP-DFT-D2,0.16667,7.199999999999983,-0.0009035127522922,0.0
c2,ILP-DFT-D2,0.16667,7.249999999999984,-0.0008631020132749,0.0
c2,ILP-DFT-D2,0.16667,7.299999999999983,-0.0008244769003926,0.0
c2,ILP-DFT-D2,0.16667,7.349999999999984,-0.0007875568165145,0.0
c2,ILP-DFT-D2,0.16667,7.399999999999983,-0.0007522649682476,0.0
c2,ILP-DFT-D2,0.16667,7.449999999999983,-0.0007185281791546,0.0
c2,ILP-DFT-D2,0.16667,7.499999999999982,-0.0006862767120576,0.0
c2,ILP-DFT-D2,0.16667,7.549999999999983,-0.000655444100075,0.0
c2,ILP-DFT-D2,0.16667,7.599999999999982,-0.0006259669859653,0.0
c2,ILP-DFT-D2,0.16667,7.649999999999983,-0.0005977849694822,0.0
c2,ILP-DFT-D2,0.16667,7.699999999999981,-0.0005708404623074,0.0
c2,ILP-DFT-D2,0.16667,7.749999999999982,-0.000545078550262,0.0
c2,ILP-DFT-D2,0.16667,7.799999999999981,-0.0005204468624198,0.0
c2,ILP-DFT-D2,0.16667,7.849999999999982,-0.0004968954468127,0.0
c2,ILP-DFT-D2,0.16667,7.899999999999981,-0.0004743766524049,0.0
c2,ILP-DFT-D2,0.16667,7.949999999999981,-0.0004528450170351,0.0
c2,ILP-DFT-D2,0.16667,7.9999999999999805,-0.0004322571610195,0.0
c2,ILP-DFT-D2,0.16667,8.049999999999981,-0.0004125716861649,0.0
c2,ILP-DFT-D2,0.16667,8.09999999999998,-0.0003937490798726,0.0
c2,ILP-DFT-D2,0.16667,8.14999999999998,-0.000375751624122,0.0
c2,ILP-DFT-D2,0.16667,8.19999999999998,-0.0003585433090673,0.0
c2,ILP-DFT-D2,0.16667,8.24999999999998,-0.000342089751002,0.0
c2,ILP-DFT-D2,0.16667,8.29999999999998,-0.0003263581144974,0.0
c2,ILP-DFT-D2,0.16667,8.34999999999998,-0.00031131703847,0.0
c2,ILP-DFT-D2,0.16667,8.399999999999979,-0.0002969365659799,0.0
c2,ILP-DFT-D2,0.16667,8.44999999999998,-0.000283188077585,0.0
c2,ILP-DFT-D2,0.16667,8.499999999999979,-0.0002700442280545,0.0
c2,ILP-DFT-D2,0.16667,8.54999999999998,-0.0002574788862448,0.0
c2,ILP-DFT-D2,0.16667,8.599999999999978,-0.0002454670780176,0.0
c2,ILP-DFT-D2,0.16667,8.649999999999979,-0.0002339849320103,0.0
c2,ILP-DFT-D2,0.16667,8.699999999999978,-0.0002230096280921,0.0
c2,ILP-DFT-D2,0.16667,8.749999999999979,-0.0002125193484401,0.0
c2,ILP-DFT-D2,0.16667,8.799999999999978,-0.0002024932309927,0.0
c2,ILP-DFT-D2,0.16667,8.849999999999978,-0.0001929113252776,0.0
c2,ILP-DFT-D2,0.16667,8.899999999999977,-0.0001837545503677,0.0
c2,ILP-DFT-D2,0.16667,8.949999999999978,-0.0001750046549524,0.0
c2,ILP-DFT-D2,0.16667,8.999999999999977,-0.0001666441793473,0.0
c2,ILP-DFT-D2,0.5,2.6,0.0535877411477203,0.0
c2,ILP-DFT-D2,0.5,2.65,0.0402672010892972,0.0
c2,ILP-DFT-D2,0.5,2.7,0.0286992309416049,0.0
c2,ILP-DFT-D2,0.5,2.75,0.0187259135115498,0.0
c2,ILP-DFT-D2,0.5,2.7999999999999994,0.0102078188910699,0.0
c2,ILP-DFT-D2,0.5,2.849999999999999,0.00301791046956,0.0
c2,ILP-DFT-D2,0.5,2.899999999999999,-0.0029646195342944,0.0
c2,ILP-DFT-D2,0.5,2.949999999999999,-0.0078592563039325,0.0
c2,ILP-DFT-D2,0.5,2.9999999999999987,-0.0117866995418998,0.0
c2,ILP-DFT-D2,0.5,3.0499999999999985,-0.0148686051617001,0.0
c2,ILP-DFT-D2,0.5,3.0999999999999983,-0.0172249979064949,0.0
c2,ILP-DFT-D2,0.5,3.149999999999998,-0.0189704900109548,0.0
c2,ILP-DFT-D2,0.5,3.199999999999998,-0.0202105867205828,0.0
c2,ILP-DFT-D2,0.5,3.249999999999998,-0.0210390144940646,0.0
c2,ILP-DFT-D2,0.5,3.2999999999999976,-0.0215364506768223,0.0
c2,ILP-DFT-D2,0.5,3.349999999999997,-0.0217705534388645,0.0
c2,ILP-DFT-D2,0.5,3.399999999999997,-0.0217969290575998,0.0
c2,ILP-DFT-D2,0.5,3.449999999999997,-0.0216606199511852,0.0
c2,ILP-DFT-D2,0.5,3.499999999999997,-0.0213977686276471,0.0
c2,ILP-DFT-D2,0.5,3.5499999999999967,-0.0210372272818597,0.0
c2,ILP-DFT-D2,0.5,3.5999999999999965,-0.0206019887675852,0.0
c2,ILP-DFT-D2,0.5,3.649999999999997,-0.0201103917802898,0.0
c2,ILP-DFT-D2,0.5,3.699999999999996,-0.0195771001737048,0.0
c2,ILP-DFT-D2,0.5,3.749999999999996,-0.0190138802499122,0.0
c2,ILP-DFT-D2,0.5,3.799999999999996,-0.0184302087369765,0.0
c2,ILP-DFT-D2,0.5,3.849999999999996,-0.01783374458173,0.0
c2,ILP-DFT-D2,0.5,3.899999999999996,-0.0172306940760877,0.0
c2,ILP-DFT-D2,0.5,3.9499999999999953,-0.0166260938343221,0.0
c2,ILP-DFT-D2,0.5,3.999999999999995,-0.0160240311245001,0.0
c2,ILP-DFT-D2,0.5,4.049999999999995,-0.0154278166432426,0.0
c2,ILP-DFT-D2,0.5,4.099999999999994,-0.0148401211996196,0.0
c2,ILP-DFT-D2,0.5,4.149999999999995,-0.0142630849234928,0.0
c2,ILP-DFT-D2,0.5,4.199999999999994,-0.0136984054321525,0.0
c2,ILP-DFT-D2,0.5,4.249999999999995,-0.0131474097492221,0.0
c2,ILP-DFT-D2,0.5,4.299999999999994,-0.0126111135518351,0.0
c2,ILP-DFT-D2,0.5,4.349999999999994,-0.0120902704237648,0.0
c2,ILP-DFT-D2,0.5,4.399999999999993,-0.011585413132197,0.0
c2,ILP-DFT-D2,0.5,4.449999999999994,-0.0110968884612674,0.0
c2,ILP-DFT-D2,0.5,4.499999999999993,-0.0106248867791665,0.0
c2,ILP-DFT-D2,0.5,4.549999999999994,-0.0101694672526528,0.0
c2,ILP-DFT-D2,0.5,4.5999999999999925,-0.0097305794274724,0.0
c2,ILP-DFT-D2,0.5,4.649999999999993,-0.0093080817471049,0.0
c2,ILP-DFT-D2,0.5,4.699999999999992,-0.0089017574718299,0.0
c2,ILP-DFT-D2,0.5,4.749999999999993,-0.0085113283758078,0.0
c2,ILP-DFT-D2,0.5,4.799999999999992,-0.0081364665346477,0.0
c2,ILP-DFT-D2,0.5,4.8499999999999925,-0.0077768044648545,0.0
c2,ILP-DFT-D2,0.5,4.899999999999992,-0.0074319438359626,0.0
c2,ILP-DFT-D2,0.5,4.949999999999992,-0.0071014629433872,0.0
c2,ILP-DFT-D2,0.5,4.999999999999991,-0.0067849231034546,0.0
c2,ILP-DFT-D2,0.5,5.049999999999992,-0.0064818741098164,0.0
c2,ILP-DFT-D2,0.5,5.099999999999991,-0.0061918588721825,0.0
c2,ILP-DFT-D2,0.5,5.149999999999992,-0.0059144173424421,0.0
c2,ILP-DFT-D2,0.5,5.19999999999999,-0.005649089820177,0.0
c2,ILP-DFT-D2,0.5,5.249999999999991,-0.0053954197178773,0.0
c2,ILP-DFT-D2,0.5,5.29999999999999,-0.0051529558563947,0.0
c2,ILP-DFT-D2,0.5,5.349999999999991,-0.0049212543524914,0.0
c2,ILP-DFT-D2,0.5,5.39999999999999,-0.0046998801527999,0.0
c2,ILP-DFT-D2,0.5,5.44999999999999,-0.0044884082618814,0.0
c2,ILP-DFT-D2,0.5,5.499999999999989,-0.0042864247063398,0.0
c2,ILP-DFT-D2,0.5,5.54999999999999,-0.0040935272717046,0.0
c2,ILP-DFT-D2,0.5,5.599999999999989,-0.0039093260443952,0.0
c2,ILP-DFT-D2,0.5,5.64999999999999,-0.0037334437870626,0.0
c2,ILP-DFT-D2,0.5,5.699999999999989,-0.0035655161720651,0.0
c2,ILP-DFT-D2,0.5,5.749999999999989,-0.0034051918947373,0.0
c2,ILP-DFT-D2,0.5,5.799999999999988,-0.0032521326854464,0.0
c2,ILP-DFT-D2,0.5,5.849999999999989,-0.0031060132368647,0.0
c2,ILP-DFT-D2,0.5,5.899999999999988,-0.0029665210608751,0.0
c2,ILP-DFT-D2,0.5,5.949999999999989,-0.0028333562876152,0.0
c2,ILP-DFT-D2,0.5,5.999999999999988,-0.002706231417445,0.0
c2,ILP-DFT-D2,0.5,6.049999999999988,-0.00258487103524,0.0
c2,ILP-DFT-D2,0.5,6.099999999999987,-0.002469011495072,0.0
c2,ILP-DFT-D2,0.5,6.149999999999988,-0.0023584005822598,0.0
c2,ILP-DFT-D2,0.5,6.199999999999987,-0.0022527971586878,0.0
c2,ILP-DFT-D2,0.5,6.249999999999988,-0.0021519707965396,0.0
c2,ILP-DFT-D2,0.5,6.2999999999999865,-0.0020557014047497,0.0
c2,ILP-DFT-D2,0.5,6.349999999999987,-0.0019637788518052,0.0
c2,ILP-DFT-D2,0.5,6.399999999999986,-0.0018760025880473,0.0
c2,ILP-DFT-D2,0.5,6.449999999999987,-0.0017921812699599,0.0
c2,ILP-DFT-D2,0.5,6.499999999999986,-0.0017121323886399,0.0
c2,ILP-DFT-D2,0.5,6.5499999999999865,-0.0016356819041698,0.0
c2,ILP-DFT-D2,0.5,6.599999999999985,-0.0015626638873253,0.0
c2,ILP-DFT-D2,0.5,6.649999999999986,-0.0014929201697428,0.0
c2,ILP-DFT-D2,0.5,6.699999999999985,-0.001426300003442,0.0
c2,ILP-DFT-D2,0.5,6.749999999999986,-0.0013626597303577,0.0
c2,ILP-DFT-D2,0.5,6.799999999999985,-0.001301862462415,0.0
c2,ILP-DFT-D2,0.5,6.849999999999985,-0.0012437777724514,0.0
c2,ILP-DFT-D2,0.5,6.899999999999984,-0.0011882813962147,0.0
c2,ILP-DFT-D2,0.5,6.949999999999985,-0.0011352549455327,0.0
c2,ILP-DFT-D2,0.5,6.999999999999984,-0.0010845856326673,0.0
c2,ILP-DFT-D2,0.5,7.049999999999985,-0.0010361660057771,0.0
c2,ILP-DFT-D2,0.5,7.099999999999984,-0.0009898936953574,0.0
c2,ILP-DFT-D2,0.5,7.149999999999984,-0.0009456711714674,0.0
c2,ILP-DFT-D2,0.5,7.199999999999983,-0.0009034055115275,0.0
c2,ILP-DFT-D2,0.5,7.249999999999984,-0.0008630081784124,0.0
c2,ILP-DFT-D2,0.5,7.299999999999983,-0.0008243948085748,0.0
c2,ILP-DFT-D2,0.5,7.349999999999984,-0.000787485009865,0.0
c2,ILP-DFT-D2,0.5,7.399999999999983,-0.0007522021687496,0.0
c2,ILP-DFT-D2,0.5,7.449999999999983,-0.000718473266585,0.0
c2,ILP-DFT-D2,0.5,7.499999999999982,-0.0006862287046178,0.0
c2,ILP-DFT-D2,0.5,7.549999999999983,-0.0006554021373776,0.0
c2,ILP-DFT-D2,0.5,7.599999999999982,-0.0006259303141202,0.0
c2,ILP-DFT-D2,0.5,7.649999999999983,-0.0005977529279714,0.0
c2,ILP-DFT-D2,0.5,7.699999999999981,-0.0005708124724952,0.0
c2,ILP-DFT-D2,0.5,7.749999999999982,-0.0005450541052871,0.0
c2,ILP-DFT-D2,0.5,7.799999999999981,-0.0005204255183377,0.0
c2,ILP-DFT-D2,0.5,7.849999999999982,-0.0004968768148225,0.0
c2,ILP-DFT-D2,0.5,7.899999999999981,-0.0004743603920349,0.0
c2,ILP-DFT-D2,0.5,7.949999999999981,-0.0004528308301523,0.0
c2,ILP-DFT-D2,0.5,7.9999999999999805,-0.0004322447865998,0.0
c2,ILP-DFT-D2,0.5,8.049999999999981,-0.0004125608956826,0.0
c2,ILP-DFT-D2,0.5,8.09999999999998,-0.0003937396732895,0.0
c2,ILP-DFT-D2,0.5,8.14999999999998,-0.0003757434263471,0.0
c2,ILP-DFT-D2,0.5,8.19999999999998,-0.0003585361668623,0.0
c2,ILP-DFT-D2,0.5,8.24999999999998,-0.0003420835302776,0.0
c2,ILP-DFT-D2,0.5,8.29999999999998,-0.0003263526979351,0.0
c2,ILP-DFT-D2,0.5,8.34999999999998,-0.0003113123234399,0.0
c2,ILP-DFT-D2,0.5,8.399999999999979,-0.0002969324627146,0.0
c2,ILP-DFT-D2,0.5,8.44999999999998,-0.0002831845075874,0.0
c2,ILP-DFT-D2,0.5,8.499999999999979,-0.0002700411226852,0.0
c2,ILP-DFT-D2,0.5,8.54999999999998,-0.0002574761855074,0.0
c2,ILP-DFT-D2,0.5,8.599999999999978,-0.0002454647294776,0.0
c2,ILP-DFT-D2,0.5,8.649999999999979,-0.0002339828898501,0.0
c2,ILP-DFT-D2,0.5,8.699999999999978,-0.0002230078522975,0.0
c2,ILP-DFT-D2,0.5,8.749999999999979,-0.0002125178040675,0.0
c2,ILP-DFT-D2,0.5,8.799999999999978,-0.0002024918875447,0.0
c2,ILP-DFT-D2,0.5,8.849999999999978,-0.0001929101561373,0.0
c2,ILP-DFT-D2,0.5,8.899999999999977,-0.0001837535323252,0.0
c2,ILP-DFT-D2,0.5,8.949999999999978,-0.0001750037677714,0.0
c2,ILP-DFT-D2,0.5,8.999999999999977,-0.0001666434054046,0.0
c2,ILP-DFT-D2,0.66667,2.6,0.0860928150445747,0.0
c2,ILP-DFT-D2,0.66667,2.65,0.0687881482297747,0.0
c2,ILP-DFT-D2,0.66667,2.7,0.0537448511409435,0.0
c2,ILP-DFT-D2,0.66667,2.75,0.0407474776921725,0.0
c2,ILP-DFT-D2,0.66667,2.7999999999999994,0.0295941094642326,0.0
c2,ILP-DFT-D2,0.66667,2.849999999999999,0.0200957210991479,0.0
c2,ILP-DFT-D2,0.66667,2.899999999999999,0.012076253449555,0.0
c2,ILP-DFT-D2,0.66667,2.949999999999999,0.0053721815801752,0.0
c2,ILP-DFT-D2,0.66667,2.9999999999999987,-0.0001688118015428,0.0
c2,ILP-DFT-D2,0.66667,3.0499999999999985,-0.004689544877265,0.0
c2,ILP-DFT-D2,0.66667,3.0999999999999983,-0.0083245127211428,0.0
c2,ILP-DFT-D2,0.66667,3.149999999999998,-0.0111999076680078,0.0
c2,ILP-DFT-D2,0.66667,3.199999999999998,-0.0134325397452723,0.0
c2,ILP-DFT-D2,0.66667,3.249999999999998,-0.0151282686459923,0.0
c2,ILP-DFT-D2,0.66667,3.2999999999999976,-0.0163806865586195,0.0
c2,ILP-DFT-D2,0.66667,3.349999999999997,-0.017270543632577,0.0
c2,ILP-DFT-D2,0.66667,3.399999999999997,-0.017866035274145,0.0
c2,ILP-DFT-D2,0.66667,3.449999999999997,-0.0182237875115678,0.0
c2,ILP-DFT-D2,0.66667,3.499999999999997,-0.0183902580519328,0.0
c2,ILP-DFT-D2,0.66667,3.5499999999999967,-0.0184032828669851,0.0
c2,ILP-DFT-D2,0.66667,3.5999999999999965,-0.0182935732804701,0.0
c2,ILP-DFT-D2,0.66667,3.649999999999997,-0.0180860528155344,0.0
c2,ILP-DFT-D2,0.66667,3.699999999999996,-0.017800989685405,0.0
c2,ILP-DFT-D2,0.66667,3.749999999999996,-0.0174549233981426,0.0
c2,ILP-DFT-D2,0.66667,3.799999999999996,-0.0170614062396126,0.0
c2,ILP-DFT-D2,0.66667,3.849999999999996,-0.0166315889472574,0.0
c2,ILP-DFT-D2,0.66667,3.899999999999996,-0.0161746805305327,0.0
c2,ILP-DFT-D2,0.66667,3.9499999999999953,-0.0156983090288447,0.0
c2,ILP-DFT-D2,0.66667,3.999999999999995,-0.015208805494657,0.0
c2,ILP-DFT-D2,0.66667,4.049999999999995,-0.014711428950525,0.0
c2,ILP-DFT-D2,0.66667,4.099999999999994,-0.0142105460725048,0.0
c2,ILP-DFT-D2,0.66667,4.149999999999995,-0.0137097760775626,0.0
c2,ILP-DFT-D2,0.66667,4.199999999999994,-0.0132121087214152,0.0
c2,ILP-DFT-D2,0.66667,4.249999999999995,-0.0127200013487724,0.0
c2,ILP-DFT-D2,0.66667,4.299999999999994,-0.0122354594621976,0.0
c2,ILP-DFT-D2,0.66667,4.349999999999994,-0.0117601041789647,0.0
c2,ILP-DFT-D2,0.66667,4.399999999999993,-0.01129522913424,0.0
c2,ILP-DFT-D2,0.66667,4.449999999999994,-0.0108418487903074,0.0
c2,ILP-DFT-D2,0.66667,4.499999999999993,-0.0104007396689498,0.0
c2,ILP-DFT-D2,0.66667,4.549999999999994,-0.0099724756955321,0.0
c2,ILP-DFT-D2,0.66667,4.5999999999999925,-0.0095574585976825,0.0
c2,ILP-DFT-D2,0.66667,4.649999999999993,-0.0091559441163324,0.0
c2,ILP-DFT-D2,0.66667,4.699999999999992,-0.0087680646458094,0.0
c2,ILP-DFT-D2,0.66667,4.749999999999993,-0.0083938488109396,0.0
c2,ILP-DFT-D2,0.66667,4.799999999999992,-0.0080332384041996,0.0
c2,ILP-DFT-D2,0.66667,4.8499999999999925,-0.0076861030387647,0.0
c2,ILP-DFT-D2,0.66667,4.899999999999992,-0.0073522528193823,0.0
c2,ILP-DFT-D2,0.66667,4.949999999999992,-0.0070314492892125,0.0
c2,ILP-DFT-D2,0.66667,4.999999999999991,-0.006723414874612,0.0
c2,ILP-DFT-D2,0.66667,5.049999999999992,-0.0064278410199314,0.0
c2,ILP-DFT-D2,0.66667,5.099999999999991,-0.006144395178965,0.0
c2,ILP-DFT-D2,0.66667,5.149999999999992,-0.0058727268083123,0.0
c2,ILP-DFT-D2,0.66667,5.19999999999999,-0.0056124724895196,0.0
c2,ILP-DFT-D2,0.66667,5.249999999999991,-0.0053632602909727,0.0
c2,ILP-DFT-D2,0.66667,5.29999999999999,-0.0051247134668601,0.0
c2,ILP-DFT-D2,0.66667,5.349999999999991,-0.0048964535785778,0.0
c2,ILP-DFT-D2,0.66667,5.39999999999999,-0.0046781031134202,0.0
c2,ILP-DFT-D2,0.66667,5.44999999999999,-0.0044692876664296,0.0
c2,ILP-DFT-D2,0.66667,5.499999999999989,-0.004269637743107,0.0
c2,ILP-DFT-D2,0.66667,5.54999999999999,-0.0040787902337173,0.0
c2,ILP-DFT-D2,0.66667,5.599999999999989,-0.0038963896036996,0.0
c2,ILP-DFT-D2,0.66667,5.64999999999999,-0.0037220888392353,0.0
c2,ILP-DFT-D2,0.66667,5.699999999999989,-0.0035555501821651,0.0
c2,ILP-DFT-D2,0.66667,5.749999999999989,-0.0033964456842596,0.0
c2,ILP-DFT-D2,0.66667,5.799999999999988,-0.0032444576070522,0.0
c2,ILP-DFT-D2,0.66667,5.849999999999989,-0.0030992786901702,0.0
c2,ILP-DFT-D2,0.66667,5.899999999999988,-0.0029606123081675,0.0
c2,ILP-DFT-D2,0.66667,5.949999999999989,-0.0028281725333201,0.0
c2,ILP-DFT-D2,0.66667,5.999999999999988,-0.0027016841195646,0.0
c2,ILP-DFT-D2,0.66667,6.049999999999988,-0.0025808824207675,0.0
c2,ILP-DFT-D2,0.66667,6.099999999999987,-0.0024655132547977,0.0
c2,ILP-DFT-D2,0.66667,6.149999999999988,-0.0023553327233196,0.0
c2,ILP-DFT-D2,0.66667,6.199999999999987,-0.00225010699583,0.0
c2,ILP-DFT-D2,0.66667,6.249999999999988,-0.0021496120653852,0.0
c2,ILP-DFT-D2,0.66667,6.2999999999999865,-0.0020536334823022,0.0
c2,ILP-DFT-D2,0.66667,6.349999999999987,-0.0019619660712999,0.0
c2,ILP-DFT-D2,0.66667,6.399999999999986,-0.0018744136367221,0.0
c2,ILP-DFT-D2,0.66667,6.449999999999987,-0.001790788659747,0.0
c2,ILP-DFT-D2,0.66667,6.499999999999986,-0.0017109119909894,0.0
c2,ILP-DFT-D2,0.66667,6.5499999999999865,-0.00163461254124,0.0
c2,ILP-DFT-D2,0.66667,6.599999999999985,-0.0015617269727297,0.0
c2,ILP-DFT-D2,0.66667,6.649999999999986,-0.0014920993928697,0.0
c2,ILP-DFT-D2,0.66667,6.699999999999985,-0.0014255810520751,0.0
c2,ILP-DFT-D2,0.66667,6.749999999999986,-0.0013620300469749,0.0
c2,ILP-DFT-D2,0.66667,6.799999999999985,-0.001301311030077,0.0
c2,ILP-DFT-D2,0.66667,6.849999999999985,-0.0012432949267102,0.0
c2,ILP-DFT-D2,0.66667,6.899999999999984,-0.0011878586598825,0.0
c2,ILP-DFT-D2,0.66667,6.949999999999985,-0.0011348848835552,0.0
c2,ILP-DFT-D2,0.66667,6.999999999999984,-0.0010842617246495,0.0
c2,ILP-DFT-D2,0.66667,7.049999999999985,-0.0010358825340324,0.0
c2,ILP-DFT-D2,0.66667,7.099999999999984,-0.0009896456465696,0.0
c2,ILP-DFT-D2,0.66667,7.149999999999984,-0.000945454150365,0.0
c2,ILP-DFT-D2,0.66667,7.199999999999983,-0.0009032156650627,0.0
c2,ILP-DFT-D2,0.66667,7.249999999999984,-0.0008628421292096,0.0
c2,ILP-DFT-D2,0.66667,7.299999999999983,-0.0008242495964951,0.0
c2,ILP-DFT-D2,0.66667,7.349999999999984,-0.0007873580407178,0.0
c2,ILP-DFT-D2,0.66667,7.399999999999983,-0.0007520911692751,0.0
c2,ILP-DFT-D2,0.66667,7.449999999999983,-0.0007183762449498,0.0
c2,ILP-DFT-D2,0.66667,7.499999999999982,-0.0006861439157521,0.0
c2,ILP-DFT-D2,0.66667,7.549999999999983,-0.0006553280525496,0.0
c2,ILP-DFT-D2,0.66667,7.599999999999982,-0.0006258655942552,0.0
c2,ILP-DFT-D2,0.66667,7.649999999999983,-0.000597696400252,0.0
c2,ILP-DFT-D2,0.66667,7.699999999999981,-0.0005707631098275,0.0
c2,ILP-DFT-D2,0.66667,7.749999999999982,-0.0005450110082971,0.0
c2,ILP-DFT-D2,0.66667,7.799999999999981,-0.0005203878995772,0.0
c2,ILP-DFT-D2,0.66667,7.849999999999982,-0.0004968439849264,0.0
c2,ILP-DFT-D2,0.66667,7.899999999999981,-0.0004743317475615,0.0
c2,ILP-DFT-D2,0.66667,7.949999999999981,-0.0004528058429444,0.0
c2,ILP-DFT-D2,0.66667,7.9999999999999805,-0.0004322229944326,0.0
c2,ILP-DFT-D2,0.66667,8.049999999999981,-0.0004125418940921,0.0
c2,ILP-DFT-D2,0.66667,8.09999999999998,-0.000393723108397,0.0
c2,ILP-DFT-D2,0.66667,8.14999999999998,-0.0003757289885895,0.0
c2,ILP-DFT-D2,0.66667,8.19999999999998,-0.0003585235855014,0.0
c2,ILP-DFT-D2,0.66667,8.24999999999998,-0.0003420725685927,0.0
c2,ILP-DFT-D2,0.66667,8.29999999999998,-0.000326343149017,0.0
c2,ILP-DFT-D2,0.66667,8.34999999999998,-0.000311304006507,0.0
c2,ILP-DFT-D2,0.66667,8.399999999999979,-0.0002969252198621,0.0
c2,ILP-DFT-D2,0.66667,8.44999999999998,-0.0002831782009344,0.0
c2,ILP-DFT-D2,0.66667,8.499999999999979,-0.0002700356318872,0.0
c2,ILP-DFT-D2,0.66667,8.54999999999998,-0.000257471405562,0.0
c2,ILP-DFT-D2,0.66667,8.599999999999978,-0.0002454605688146,0.0
c2,ILP-DFT-D2,0.66667,8.649999999999979,-0.0002339792686152,0.0
c2,ILP-DFT-D2,0.66667,8.699999999999978,-0.0002230047008646,0.0
c2,ILP-DFT-D2,0.66667,8.749999999999979,-0.0002125150617251,0.0
c2,ILP-DFT-D2,0.66667,8.799999999999978,-0.0002024895013601,0.0
c2,ILP-DFT-D2,0.66667,8.849999999999978,-0.0001929080799447,0.0
c2,ILP-DFT-D2,0.66667,8.899999999999977,-0.0001837517258547,0.0
c2,ILP-DFT-D2,0.66667,8.949999999999978,-0.0001750021958724,0.0
c2,ILP-DFT-D2,0.66667,8.999999999999977,-0.0001666420373664,0.0
c2,ILP-DFT-D3,0.0,2.6,0.0748551622181921,0.0
c2,ILP-DFT-D3,0.0,2.65,0.0591129748092829,0.0
c2,ILP-DFT-D3,0.0,2.7,0.0456342744575,0.0
c2,ILP-DFT-D3,0.0,2.75,0.0341305442060253,0.0
c2,ILP-DFT-D3,0.0,2.7999999999999994,0.0243475094227578,0.0
c2,ILP-DFT-D3,0.0,2.849999999999999,0.0160613509443647,0.0
c2,ILP-DFT-D3,0.0,2.899999999999999,0.0090752944801222,0.0
c2,ILP-DFT-D3,0.0,2.949999999999999,0.0032165471022453,0.0
c2,ILP-DFT-D3,0.0,2.9999999999999987,-0.0016664480296899,0.0
c2,ILP-DFT-D3,0.0,3.0499999999999985,-0.0057064666237653,0.0
c2,ILP-DFT-D3,0.0,3.0999999999999983,-0.0090196944673923,0.0
c2,ILP-DFT-D3,0.0,3.149999999999998,-0.0117076798964346,0.0
c2,ILP-DFT-D3,0.0,3.199999999999998,-0.0138590708195671,0.0
c2,ILP-DFT-D3,0.0,3.249999999999998,-0.015551157846227,0.0
c2,ILP-DFT-D3,0.0,3.2999999999999976,-0.0168512433266245,0.0
c2,ILP-DFT-D3,0.0,3.349999999999997,-0.0178178544205778,0.0
c2,ILP-DFT-D3,0.0,3.399999999999997,-0.0185018166936972,0.0
c2,ILP-DFT-D3,0.0,3.449999999999997,-0.0189472032106747,0.0
c2,ILP-DFT-D3,0.0,3.499999999999997,-0.01919217266519,0.0
c2,ILP-DFT-D3,0.0,3.5499999999999967,-0.0192697087582223,0.0
c2,ILP-DFT-D3,0.0,3.5999999999999965,-0.0192082718119426,0.0
c2,ILP-DFT-D3,0.0,3.649999999999997,-0.0190323724826795,0.0
c2,ILP-DFT-D3,0.0,3.699999999999996,-0.0187630764103072,0.0
c2,ILP-DFT-D3,0.0,3.749999999999996,-0.0184184477075115,0.0
c2,ILP-DFT-D3,0.0,3.799999999999996,-0.0180139383457902,0.0
c2,ILP-DFT-D3,0.0,3.849999999999996,-0.0175627297293798,0.0
c2,ILP-DFT-D3,0.0,3.899999999999996,-0.01707603205804,0.0
c2,ILP-DFT-D3,0.0,3.9499999999999953,-0.0165633464583772,0.0
c2,ILP-DFT-D3,0.0,3.999999999999995,-0.0160326943058599,0.0
c2,ILP-DFT-D3,0.0,4.049999999999995,-0.0154908176598853,0.0
c2,ILP-DFT-D3,0.0,4.099999999999994,-0.0149433542872747,0.0
c2,ILP-DFT-D3,0.0,4.149999999999995,-0.0143949903503521,0.0
c2,ILP-DFT-D3,0.0,4.199999999999994,-0.0138495934796427,0.0
c2,ILP-DFT-D3,0.0,4.249999999999995,-0.0133103286342475,0.0
c2,ILP-DFT-D3,0.0,4.299999999999994,-0.0127797588707752,0.0
c2,ILP-DFT-D3,0.0,4.349999999999994,-0.0122599328912826,0.0
c2,ILP-DFT-D3,0.0,4.399999999999993,-0.0117524610181822,0.0
c2,ILP-DFT-D3,0.0,4.449999999999994,-0.0112585810471097,0.0
c2,ILP-DFT-D3,0.0,4.499999999999993,-0.0107792152540415,0.0
c2,ILP-DFT-D3,0.0,4.549999999999994,-0.0103150196786927,0.0
c2,ILP-DFT-D3,0.0,4.5999999999999925,-0.0098664266695278,0.0
c2,ILP-DFT-D3,0.0,4.649999999999993,-0.0094336815553477,0.0
c2,ILP-DFT-D3,0.0,4.699999999999992,-0.0090168742019072,0.0
c2,ILP-DFT-D3,0.0,4.749999999999993,-0.0086159661183122,0.0
c2,ILP-DFT-D3,0.0,4.799999999999992,-0.0082308136952571,0.0
c2,ILP-DFT-D3,0.0,4.8499999999999925,-0.0078611880844823,0.0
c2,ILP-DFT-D3,0.0,4.899999999999992,-0.0075067921647899,0.0
c2,ILP-DFT-D3,0.0,4.949999999999992,-0.0071672749838072,0.0
c2,ILP-DFT-D3,0.0,4.999999999999991,-0.006842244015135,0.0
c2,ILP-DFT-D3,0.0,5.049999999999992,-0.0065312755273323,0.0
c2,ILP-DFT-D3,0.0,5.099999999999991,-0.0062339233230126,0.0
c2,ILP-DFT-D3,0.0,5.149999999999992,-0.0059497260730703,0.0
c2,ILP-DFT-D3,0.0,5.19999999999999,-0.00567821344179,0.0
c2,ILP-DFT-D3,0.0,5.249999999999991,-0.0054189111731171,0.0
c2,ILP-DFT-D3,0.0,5.29999999999999,-0.0051713452858948,0.0
c2,ILP-DFT-D3,0.0,5.349999999999991,-0.0049350455064365,0.0
c2,ILP-DFT-D3,0.0,5.39999999999999,-0.0047095480496501,0.0
c2,ILP-DFT-D3,0.0,5.44999999999999,-0.0044943978450575,0.0
c2,ILP-DFT-D3,0.0,5.499999999999989,-0.0042891502910951,0.0
c2,ILP-DFT-D3,0.0,5.54999999999999,-0.0040933726096428,0.0
c2,ILP-DFT-D3,0.0,5.599999999999989,-0.003906644863,0.0
c2,ILP-DFT-D3,0.0,5.64999999999999,-0.0037285606868175,0.0
c2,ILP-DFT-D3,0.0,5.699999999999989,-0.0035587277851076,0.0
c2,ILP-DFT-D3,0.0,5.749999999999989,-0.0033967682269322,0.0
c2,ILP-DFT-D3,0.0,5.799999999999988,-0.0032423185787378,0.0
c2,ILP-DFT-D3,0.0,5.849999999999989,-0.0030950299014316,0.0
c2,ILP-DFT-D3,0.0,5.899999999999988,-0.0029545676370528,0.0
c2,ILP-DFT-D3,0.0,5.949999999999989,-0.0028206114062427,0.0
c2,ILP-DFT-D3,0.0,5.999999999999988,-0.0026928547345175,0.0
c2,ILP-DFT-D3,0.0,6.049999999999988,-0.0025710047226601,0.0
c2,ILP-DFT-D3,0.0,6.099999999999987,-0.0024547816741327,0.0
c2,ILP-DFT-D3,0.0,6.149999999999988,-0.0023439186904177,0.0
c2,ILP-DFT-D3,0.0,6.199999999999987,-0.0022381612434525,0.0
c2,ILP-DFT-D3,0.0,6.249999999999988,-0.0021372667327597,0.0
c2,ILP-DFT-D3,0.0,6.2999999999999865,-0.0020410040336651,0.0
c2,ILP-DFT-D3,0.0,6.349999999999987,-0.0019491530418296,0.0
c2,ILP-DFT-D3,0.0,6.399999999999986,-0.0018615042184046,0.0
c2,ILP-DFT-D3,0.0,6.449999999999987,-0.0017778581393148,0.0
c2,ILP-DFT-D3,0.0,6.499999999999986,-0.0016980250514873,0.0
c2,ILP-DFT-D3,0.0,6.5499999999999865,-0.0016218244382395,0.0
c2,ILP-DFT-D3,0.0,6.599999999999985,-0.0015490845956076,0.0
c2,ILP-DFT-D3,0.0,6.649999999999986,-0.0014796422208949,0.0
c2,ILP-DFT-D3,0.0,6.699999999999985,-0.0014133420144721,0.0
c2,ILP-DFT-D3,0.0,6.749999999999986,-0.0013500362954674,0.0
c2,ILP-DFT-D3,0.0,6.799999999999985,-0.0012895846318201,0.0
c2,ILP-DFT-D3,0.0,6.849999999999985,-0.001231853484942,0.0
c2,ILP-DFT-D3,0.0,6.899999999999984,-0.0011767158690423,0.0
c2,ILP-DFT-D3,0.0,6.949999999999985,-0.0011240510250702,0.0
c2,ILP-DFT-D3,0.0,6.999999999999984,-0.0010737441091226,0.0
c2,ILP-DFT-D3,0.0,7.049999999999985,-0.0010256858950175,0.0
c2,ILP-DFT-D3,0.0,7.099999999999984,-0.0009797724907603,0.0
c2,ILP-DFT-D3,0.0,7.149999999999984,-0.0009359050685002,0.0
c2,ILP-DFT-D3,0.0,7.199999999999983,-0.000893989607567,0.0
c2,ILP-DFT-D3,0.0,7.249999999999984,-0.0008539366501398,0.0
c2,ILP-DFT-D3,0.0,7.299999999999983,-0.0008156610690877,0.0
c2,ILP-DFT-D3,0.0,7.349999999999984,-0.0007790818474973,0.0
c2,ILP-DFT-D3,0.0,7.399999999999983,-0.0007441218693973,0.0
c2,ILP-DFT-D3,0.0,7.449999999999983,-0.0007107077212378,0.0
c2,ILP-DFT-D3,0.0,7.499999999999982,-0.0006787695035566,0.0
c2,ILP-DFT-D3,0.0,7.549999999999983,-0.0006482406524872,0.0
c2,ILP-DFT-D3,0.0,7.599999999999982,-0.0006190577705149,0.0
c2,ILP-DFT-D3,0.0,7.649999999999983,-0.0005911604661346,0.0
c2,ILP-DFT-D3,0.0,7.699999999999981,-0.0005644912019171,0.0
c2,ILP-DFT-D3,0.0,7.749999999999982,-0.0005389951505625,0.0
c2,ILP-DFT-D3,0.0,7.799999999999981,-0.000514620058567,0.0
c2,ILP-DFT-D3,0.0,7.849999999999982,-0.0004913161170545,0.0
c2,ILP-DFT-D3,0.0,7.899999999999981,-0.000469035839445,0.0
c2,ILP-DFT-D3,0.0,7.949999999999981,-0.0004477339455899,0.0
c2,ILP-DFT-D3,0.0,7.9999999999999805,-0.0004273672520325,0.0
c2,ILP-DFT-D3,0.0,8.049999999999981,-0.000407894568065,0.0
c2,ILP-DFT-D3,0.0,8.09999999999998,-0.0003892765972626,0.0
c2,ILP-DFT-D3,0.0,8.14999999999998,-0.0003714758442097,0.0
c2,ILP-DFT-D3,0.0,8.19999999999998,-0.0003544565261401,0.0
c2,ILP-DFT-D3,0.0,8.24999999999998,-0.000338184489192,0.0
c2,ILP-DFT-D3,0.0,8.29999999999998,-0.0003226271290825,0.0
c2,ILP-DFT-D3,0.0,8.34999999999998,-0.0003077533158872,0.0
c2,ILP-DFT-D3,0.0,8.399999999999979,-0.000293533322762,0.0
c2,ILP-DFT-D3,0.0,8.44999999999998,-0.0002799387583696,0.0
c2,ILP-DFT-D3,0.0,8.499999999999979,-0.0002669425028027,0.0
c2,ILP-DFT-D3,0.0,8.54999999999998,-0.0002545186468347,0.0
c2,ILP-DFT-D3,0.0,8.599999999999978,-0.0002426424342578,0.0
c2,ILP-DFT-D3,0.0,8.649999999999979,-0.000231290207175,0.0
c2,ILP-DFT-D3,0.0,8.699999999999978,-0.0002204393541349,0.0
c2,ILP-DFT-D3,0.0,8.749999999999979,-0.0002100682608778,0.0
c2,ILP-DFT-D3,0.0,8.799999999999978,-0.0002001562636353,0.0
c2,ILP-DFT-D3,0.0,8.849999999999978,-0.0001906836047549,0.0
c2,ILP-DFT-D3,0.0,8.899999999999977,-0.0001816313905802,0.0
c2,ILP-DFT-D3,0.0,8.949999999999978,-0.0001729815514472,0.0
c2,ILP-DFT-D3,0.0,8.999999999999977,-0.0001647168036651,0.0
c2,ILP-DFT-D3,0.16667,2.6,0.0766440156023771,0.0
c2,ILP-DFT-D3,0.16667,2.65,0.0608253592887777,0.0
c2,ILP-DFT-D3,0.16667,2.7,0.0472501274046228,0.0
c2,ILP-DFT-D3,0.16667,2.75,0.0356380811427126,0.0
c2,ILP-DFT-D3,0.16667,2.7999999999999994,0.0257410935060127,0.0
c2,ILP-DFT-D3,0.16667,2.849999999999999,0.0173398315153026,0.0
c2,ILP-DFT-D3,0.16667,2.899999999999999,0.0102407198111951,0.0
c2,ILP-DFT-D3,0.16667,2.949999999999999,0.0042731744428046,0.0
c2,ILP-DFT-D3,0.16667,2.9999999999999987,-0.0007129072018772,0.0
c2,ILP-DFT-D3,0.16667,3.0499999999999985,-0.00484941609791,0.0
c2,ILP-DFT-D3,0.16667,3.0999999999999983,-0.00825207758756,0.0
c2,ILP-DFT-D3,0.16667,3.149999999999998,-0.0110222906345871,0.0
c2,ILP-DFT-D3,0.16667,3.199999999999998,-0.0132487771043425,0.0
c2,ILP-DFT-D3,0.16667,3.249999999999998,-0.0150090573531871,0.0
c2,ILP-DFT-D3,0.16667,3.2999999999999976,-0.0163707676990201,0.0
c2,ILP-DFT-D3,0.16667,3.349999999999997,-0.0173928344906171,0.0
c2,ILP-DFT-D3,0.16667,3.399999999999997,-0.0181265185552002,0.0
c2,ILP-DFT-D3,0.16667,3.449999999999997,-0.01861634282535,0.0
c2,ILP-DFT-D3,0.16667,3.499999999999997,-0.0189009149603576,0.0
c2,ILP-DFT-D3,0.16667,3.5499999999999967,-0.0190136558069928,0.0
c2,ILP-DFT-D3,0.16667,3.5999999999999965,-0.0189834436072047,0.0
c2,ILP-DFT-D3,0.16667,3.649999999999997,-0.0188351829665673,0.0
c2,ILP-DFT-D3,0.16667,3.699999999999996,-0.0185903067547048,0.0
c2,ILP-DFT-D3,0.16667,3.749999999999996,-0.0182672183215801,0.0
c2,ILP-DFT-D3,0.16667,3.799999999999996,-0.017881680683037,0.0
c2,ILP-DFT-D3,0.16667,3.849999999999996,-0.0174471586556625,0.0
c2,ILP-DFT-D3,0.16667,3.899999999999996,-0.0169751193033151,0.0
c2,ILP-DFT-D3,0.16667,3.9499999999999953,-0.0164752954939073,0.0
c2,ILP-DFT-D3,0.16667,3.999999999999995,-0.0159559168523024,0.0
c2,ILP-DFT-D3,0.16667,4.049999999999995,-0.0154239119304797,0.0
c2,ILP-DFT-D3,0.16667,4.099999999999994,-0.0148850849964325,0.0
c2,ILP-DFT-D3,0.16667,4.149999999999995,-0.0143442704650249,0.0
c2,ILP-DFT-D3,0.16667,4.199999999999994,-0.0138054676541825,0.0
c2,ILP-DFT-D3,0.16667,4.249999999999995,-0.0132719582450127,0.0
c2,ILP-DFT-D3,0.16667,4.299999999999994,-0.0127464085516075,0.0
c2,ILP-DFT-D3,0.16667,4.349999999999994,-0.0122309584628022,0.0
c2,ILP-DFT-D3,0.16667,4.399999999999993,-0.0117272987007215,0.0
c2,ILP-DFT-D3,0.16667,4.449999999999994,-0.011236737847585,0.0
c2,ILP-DFT-D3,0.16667,4.499999999999993,-0.0107602604202945,0.0
c2,ILP-DFT-D3,0.16667,4.549999999999994,-0.0102985771195323,0.0
c2,ILP-DFT-D3,0.16667,4.5999999999999925,-0.0098521682447545,0.0
c2,ILP-DFT-D3,0.16667,4.649999999999993,-0.009421321146565,0.0
c2,ILP-DFT-D3,0.16667,4.699999999999992,-0.0090061624817847,0.0
c2,ILP-DFT-D3,0.16667,4.749999999999993,-0.008606685942845,0.0
c2,ILP-DFT-D3,0.16667,4.799999999999992,-0.0082227760503075,0.0
c2,ILP-DFT-D3,0.16667,4.8499999999999925,-0.0078542285243026,0.0
c2,ILP-DFT-D3,0.16667,4.899999999999992,-0.0075007676864178,0.0
c2,ILP-DFT-D3,0.16667,4.949999999999992,-0.0071620612867677,0.0
c2,ILP-DFT-D3,0.16667,4.999999999999991,-0.0068377331013573,0.0
c2,ILP-DFT-D3,0.16667,5.049999999999992,-0.0065273736008473,0.0
c2,ILP-DFT-D3,0.16667,5.099999999999991,-0.0062305489535425,0.0
c2,ILP-DFT-D3,0.16667,5.149999999999992,-0.005946808591565,0.0
c2,ILP-DFT-D3,0.16667,5.19999999999999,-0.0056756915396576,0.0
c2,ILP-DFT-D3,0.16667,5.249999999999991,-0.0054167316800626,0.0
c2,ILP-DFT-D3,0.16667,5.29999999999999,-0.005169462104285,0.0
c2,ILP-DFT-D3,0.16667,5.349999999999991,-0.0049334186826852,0.0
c2,ILP-DFT-D3,0.16667,5.39999999999999,-0.00470814296545,0.0
c2,ILP-DFT-D3,0.16667,5.44999999999999,-0.0044931845133646,0.0
c2,ILP-DFT-D3,0.16667,5.499999999999989,-0.0042881027435752,0.0
c2,ILP-DFT-D3,0.16667,5.54999999999999,-0.0040924683639822,0.0
c2,ILP-DFT-D3,0.16667,5.599999999999989,-0.0039058644598348,0.0
c2,ILP-DFT-D3,0.16667,5.64999999999999,-0.0037278872873773,0.0
c2,ILP-DFT-D3,0.16667,5.699999999999989,-0.0035581468217378,0.0
c2,ILP-DFT-D3,0.16667,5.749999999999989,-0.0033962670996574,0.0
c2,ILP-DFT-D3,0.16667,5.799999999999988,-0.0032418863919128,0.0
c2,ILP-DFT-D3,0.16667,5.849999999999989,-0.0030946572352323,0.0
c2,ILP-DFT-D3,0.16667,5.899999999999988,-0.0029542463492973,0.0
c2,ILP-DFT-D3,0.16667,5.949999999999989,-0.0028203344605275,0.0
c2,ILP-DFT-D3,0.16667,5.999999999999988,-0.0026926160512603,0.0
c2,ILP-DFT-D3,0.16667,6.049999999999988,-0.0025707990500025,0.0
c2,ILP-DFT-D3,0.16667,6.099999999999987,-0.0024546044761049,0.0
c2,ILP-DFT-D3,0.16667,6.149999999999988,-0.0023437660500871,0.0
c2,ILP-DFT-D3,0.16667,6.199999999999987,-0.0022380297790549,0.0
c2,ILP-DFT-D3,0.16667,6.249999999999988,-0.0021371535251075,0.0
c2,ILP-DFT-D3,0.16667,6.2999999999999865,-0.0020409065633115,0.0
c2,ILP-DFT-D3,0.16667,6.349999999999987,-0.0019490691347172,0.0
c2,ILP-DFT-D3,0.16667,6.399999999999986,-0.0018614319988303,0.0
c2,ILP-DFT-D3,0.16667,6.449999999999987,-0.0017777959892715,0.0
c2,ILP-DFT-D3,0.16667,6.499999999999986,-0.0016979715754903,0.0
c2,ILP-DFT-D3,0.16667,6.5499999999999865,-0.0016217784329226,0.0
c2,ILP-DFT-D3,0.16667,6.599999999999985,-0.0015490450234523,0.0
c2,ILP-DFT-D3,0.16667,6.649999999999986,-0.0014796081875196,0.0
c2,ILP-DFT-D3,0.16667,6.699999999999985,-0.0014133127490101,0.0
c2,ILP-DFT-D3,0.16667,6.749999999999986,-0.0013500111336197,0.0
c2,ILP-DFT-D3,0.16667,6.799999999999985,-0.0012895630012277,0.0
c2,ILP-DFT-D3,0.16667,6.849999999999985,-0.0012318348925273,0.0
c2,ILP-DFT-D3,0.16667,6.899999999999984,-0.0011766998901023,0.0
c2,ILP-DFT-D3,0.16667,6.949999999999985,-0.001124037293847,0.0
c2,ILP-DFT-D3,0.16667,6.999999999999984,-0.001073732310667,0.0
c2,ILP-DFT-D3,0.16667,7.049999999999985,-0.0010256757581821,0.0
c2,ILP-DFT-D3,0.16667,7.099999999999984,-0.0009797637821549,0.0
c2,ILP-DFT-D3,0.16667,7.149999999999984,-0.0009358975872775,0.0
c2,ILP-DFT-D3,0.16667,7.199999999999983,-0.0008939831809327,0.0
c2,ILP-DFT-D3,0.16667,7.249999999999984,-0.000853931129475,0.0
c2,ILP-DFT-D3,0.16667,7.299999999999983,-0.0008156563266128,0.0
c2,ILP-DFT-D3,0.16667,7.349999999999984,-0.000779077773382,0.0
c2,ILP-DFT-D3,0.16667,7.399999999999983,-0.0007441183692922,0.0
c2,ILP-DFT-D3,0.16667,7.449999999999983,-0.0007107047141126,0.0
c2,ILP-DFT-D3,0.16667,7.499999999999982,-0.0006787669198722,0.0
c2,ILP-DFT-D3,0.16667,7.549999999999983,-0.0006482384325776,0.0
c2,ILP-DFT-D3,0.16667,7.599999999999982,-0.0006190558632148,0.0
c2,ILP-DFT-D3,0.16667,7.649999999999983,-0.0005911588275848,0.0
c2,ILP-DFT-D3,0.16667,7.699999999999981,-0.0005644897945273,0.0
c2,ILP-DFT-D3,0.16667,7.749999999999982,-0.0005389939421247,0.0
c2,ILP-DFT-D3,0.16667,7.799999999999981,-0.0005146190214899,0.0
c2,ILP-DFT-D3,0.16667,7.849999999999982,-0.0004913152276975,0.0
c2,ILP-DFT-D3,0.16667,7.899999999999981,-0.00046903507757,0.0
c2,ILP-DFT-D3,0.16667,7.949999999999981,-0.0004477332938765,0.0
c2,ILP-DFT-D3,0.16667,7.9999999999999805,-0.0004273666956651,0.0
c2,ILP-DFT-D3,0.16667,8.049999999999981,-0.0004078940943701,0.0
c2,ILP-DFT-D3,0.16667,8.09999999999998,-0.0003892761953965,0.0
c2,ILP-DFT-D3,0.16667,8.14999999999998,-0.0003714755048846,0.0
c2,ILP-DFT-D3,0.16667,8.19999999999998,-0.000354456241367,0.0
c2,ILP-DFT-D3,0.16667,8.24999999999998,-0.0003381842520715,0.0
c2,ILP-DFT-D3,0.16667,8.29999999999998,-0.0003226269336078,0.0
c2,ILP-DFT-D3,0.16667,8.34999999999998,-0.0003077531567852,0.0
c2,ILP-DFT-D3,0.16667,8.399999999999979,-0.0002935331953572,0.0
c2,ILP-DFT-D3,0.16667,8.44999999999998,-0.0002799386584673,0.0
c2,ILP-DFT-D3,0.16667,8.499999999999979,-0.0002669424265899,0.0
c2,ILP-DFT-D3,0.16667,8.54999999999998,-0.0002545185907871,0.0
c2,ILP-DFT-D3,0.16667,8.599999999999978,-0.0002426423950865,0.0
c2,ILP-DFT-D3,0.16667,8.649999999999979,-0.0002312901818175,0.0
c2,ILP-DFT-D3,0.16667,8.699999999999978,-0.0002204393397322,0.0
c2,ILP-DFT-D3,0.16667,8.749999999999979,-0.0002100682547947,0.0
c2,ILP-DFT-D3,0.16667,8.799999999999978,-0.0002001562634523,0.0
c2,ILP-DFT-D3,0.16667,8.849999999999978,-0.0001906836082721,0.0
c2,ILP-DFT-D3,0.16667,8.899999999999977,-0.00018163139584,0.0
c2,ILP-DFT-D3,0.16667,8.949999999999978,-0.0001729815567399,0.0
c2,ILP-DFT-D3,0.16667,8.999999999999977,-0.000164716807542,0.0
c2,ILP-DFT-D3,0.5,2.6,0.0980662042677948,0.0
c2,ILP-DFT-D3,0.5,2.65,0.0793275418195351,0.0
c2,ILP-DFT-D3,0.5,2.7,0.063227441836295,0.0
c2,ILP-DFT-D3,0.5,2.75,0.0494328249177149,0.0
c2,ILP-DFT-D3,0.5,2.7999999999999994,0.0376496480263952,0.0
c2,ILP-DFT-D3,0.5,2.849999999999999,0.027618711854175,0.0
c2,ILP-DFT-D3,0.5,2.899999999999999,0.0191118524062652,0.0
c2,ILP-DFT-D3,0.5,2.949999999999999,0.0119284954078722,0.0
c2,ILP-DFT-D3,0.5,2.9999999999999987,0.0058925498054502,0.0
c2,ILP-DFT-D3,0.5,3.0499999999999985,0.0008496155452801,0.0
c2,ILP-DFT-D3,0.5,3.0999999999999983,-0.0033355193751098,0.0
c2,ILP-DFT-D3,0.5,3.149999999999998,-0.0067811171322045,0.0
c2,ILP-DFT-D3,0.5,3.199999999999998,-0.0095904872300653,0.0
c2,ILP-DFT-D3,0.5,3.249999999999998,-0.0118537650433525,0.0
c2,ILP-DFT-D3,0.5,3.2999999999999976,-0.0136494928411323,0.0
c2,ILP-DFT-D3,0.5,3.349999999999997,-0.0150460229176676,0.0
c2,ILP-DFT-D3,0.5,3.399999999999997,-0.0161027609580273,0.0
c2,ILP-DFT-D3,0.5,3.449999999999997,-0.01687126627876,0.0
c2,ILP-DFT-D3,0.5,3.499999999999997,-0.0173962241389071,0.0
c2,ILP-DFT-D3,0.5,3.5499999999999967,-0.0177163039349377,0.0
c2,ILP-DFT-D3,0.5,3.5999999999999965,-0.0178649157889276,0.0
c2,ILP-DFT-D3,0.5,3.649999999999997,-0.0178708768198223,0.0
c2,ILP-DFT-D3,0.5,3.699999999999996,-0.0177589972569398,0.0
c2,ILP-DFT-D3,0.5,3.749999999999996,-0.0175505955134225,0.0
c2,ILP-DFT-D3,0.5,3.799999999999996,-0.0172639503833424,0.0
c2,ILP-DFT-D3,0.5,3.849999999999996,-0.0169146976567349,0.0
c2,ILP-DFT-D3,0.5,3.899999999999996,-0.0165161776573965,0.0
c2,ILP-DFT-D3,0.5,3.9499999999999953,-0.0160797394943621,0.0
c2,ILP-DFT-D3,0.5,3.999999999999995,-0.0156150071741327,0.0
c2,ILP-DFT-D3,0.5,4.049999999999995,-0.0151301121418745,0.0
c2,ILP-DFT-D3,0.5,4.099999999999994,-0.0146318963005027,0.0
c2,ILP-DFT-D3,0.5,4.149999999999995,-0.0141260890918974,0.0
c2,ILP-DFT-D3,0.5,4.199999999999994,-0.0136174618093702,0.0
c2,ILP-DFT-D3,0.5,4.249999999999995,-0.0131099619404499,0.0
c2,ILP-DFT-D3,0.5,4.299999999999994,-0.0126068300095916,0.0
c2,ILP-DFT-D3,0.5,4.349999999999994,-0.0121107010976828,0.0
c2,ILP-DFT-D3,0.5,4.399999999999993,-0.011623692955327,0.0
c2,ILP-DFT-D3,0.5,4.449999999999994,-0.0111474823966375,0.0
c2,ILP-DFT-D3,0.5,4.499999999999993,-0.0106833714561922,0.0
c2,ILP-DFT-D3,0.5,4.549999999999994,-0.0102323446116852,0.0
c2,ILP-DFT-D3,0.5,4.5999999999999925,-0.0097951182152975,0.0
c2,ILP-DFT-D3,0.5,4.649999999999993,-0.0093721831363451,0.0
c2,ILP-DFT-D3,0.5,4.699999999999992,-0.0089638414936947,0.0
c2,ILP-DFT-D3,0.5,4.749999999999993,-0.0085702382473122,0.0
c2,ILP-DFT-D3,0.5,4.799999999999992,-0.0081913883220972,0.0
c2,ILP-DFT-D3,0.5,4.8499999999999925,-0.0078271998526249,0.0
c2,ILP-DFT-D3,0.5,4.899999999999992,-0.0074774940631803,0.0
c2,ILP-DFT-D3,0.5,4.949999999999992,-0.0071420222321227,0.0
c2,ILP-DFT-D3,0.5,4.999999999999991,-0.0068204801324149,0.0
c2,ILP-DFT-D3,0.5,5.049999999999992,-0.0065125202899265,0.0
c2,ILP-DFT-D3,0.5,5.099999999999991,-0.0062177623571502,0.0
c2,ILP-DFT-D3,0.5,5.149999999999992,-0.0059358018613515,0.0
c2,ILP-DFT-D3,0.5,5.19999999999999,-0.0056662175525872,0.0
c2,ILP-DFT-D3,0.5,5.249999999999991,-0.0054085775474046,0.0
c2,ILP-DFT-D3,0.5,5.29999999999999,-0.0051624444383575,0.0
c2,ILP-DFT-D3,0.5,5.349999999999991,-0.0049273795169151,0.0
c2,ILP-DFT-D3,0.5,5.39999999999999,-0.0047029462377103,0.0
c2,ILP-DFT-D3,0.5,5.44999999999999,-0.0044887130349451,0.0
c2,ILP-DFT-D3,0.5,5.499999999999989,-0.0042842555868221,0.0
c2,ILP-DFT-D3,0.5,5.54999999999999,-0.004089158610852,0.0
c2,ILP-DFT-D3,0.5,5.599999999999989,-0.003903017261595,0.0
c2,ILP-DFT-D3,0.5,5.64999999999999,-0.0037254381925047,0.0
c2,ILP-DFT-D3,0.5,5.699999999999989,-0.0035560403350247,0.0
c2,ILP-DFT-D3,0.5,5.749999999999989,-0.0033944554406026,0.0
c2,ILP-DFT-D3,0.5,5.799999999999988,-0.0032403284248578,0.0
c2,ILP-DFT-D3,0.5,5.849999999999989,-0.0030933175475773,0.0
c2,ILP-DFT-D3,0.5,5.899999999999988,-0.0029530944572924,0.0
c2,ILP-DFT-D3,0.5,5.949999999999989,-0.0028193441250428,0.0
c2,ILP-DFT-D3,0.5,5.999999999999988,-0.0026917646883273,0.0
c2,ILP-DFT-D3,0.5,6.049999999999988,-0.0025700672230151,0.0
c2,ILP-DFT-D3,0.5,6.099999999999987,-0.0024539754584145,0.0
c2,ILP-DFT-D3,0.5,6.149999999999988,-0.0023432254482296,0.0
c2,ILP-DFT-D3,0.5,6.199999999999987,-0.0022375652082349,0.0
c2,ILP-DFT-D3,0.5,6.249999999999988,-0.0021367543296948,0.0
c2,ILP-DFT-D3,0.5,6.2999999999999865,-0.0020405635761546,0.0
c2,ILP-DFT-D3,0.5,6.349999999999987,-0.0019487744698345,0.0
c2,ILP-DFT-D3,0.5,6.399999999999986,-0.0018611788729323,0.0
c2,ILP-DFT-D3,0.5,6.449999999999987,-0.0017775785680553,0.0
c2,ILP-DFT-D3,0.5,6.499999999999986,-0.0016977848412995,0.0
c2,ILP-DFT-D3,0.5,6.5499999999999865,-0.0016216180708275,0.0
c2,ILP-DFT-D3,0.5,6.599999999999985,-0.0015489073231478,0.0
c2,ILP-DFT-D3,0.5,6.649999999999986,-0.0014794899588999,0.0
c2,ILP-DFT-D3,0.5,6.699999999999985,-0.0014132112494849,0.0
c2,ILP-DFT-D3,0.5,6.749999999999986,-0.001349924005555,0.0
c2,ILP-DFT-D3,0.5,6.799999999999985,-0.0012894882180995,0.0
c2,ILP-DFT-D3,0.5,6.849999999999985,-0.0012317707125948,0.0
c2,ILP-DFT-D3,0.5,6.899999999999984,-0.0011766448165246,0.0
c2,ILP-DFT-D3,0.5,6.949999999999985,-0.0011239900403872,0.0
c2,ILP-DFT-D3,0.5,6.999999999999984,-0.001073691772162,0.0
c2,ILP-DFT-D3,0.5,7.049999999999985,-0.0010256409851576,0.0
c2,ILP-DFT-D3,0.5,7.099999999999984,-0.0009797339589727,0.0
c2,ILP-DFT-D3,0.5,7.149999999999984,-0.0009358720133452,0.0
c2,ILP-DFT-D3,0.5,7.199999999999983,-0.0008939612545315,0.0
c2,ILP-DFT-D3,0.5,7.249999999999984,-0.0008539123338699,0.0
c2,ILP-DFT-D3,0.5,7.299999999999983,-0.0008156402180778,0.0
c2,ILP-DFT-D3,0.5,7.349999999999984,-0.0007790639709348,0.0
c2,ILP-DFT-D3,0.5,7.399999999999983,-0.0007441065458326,0.0
c2,ILP-DFT-D3,0.5,7.449999999999983,-0.0007106945888297,0.0
c2,ILP-DFT-D3,0.5,7.499999999999982,-0.0006787582516976,0.0
c2,ILP-DFT-D3,0.5,7.549999999999983,-0.0006482310145798,0.0
c2,ILP-DFT-D3,0.5,7.599999999999982,-0.0006190495177698,0.0
c2,ILP-DFT-D3,0.5,7.649999999999983,-0.0005911534022278,0.0
c2,ILP-DFT-D3,0.5,7.699999999999981,-0.0005644851583852,0.0
c2,ILP-DFT-D3,0.5,7.749999999999982,-0.0005389899828598,0.0
c2,ILP-DFT-D3,0.5,7.799999999999981,-0.0005146156426576,0.0
c2,ILP-DFT-D3,0.5,7.849999999999982,-0.0004913123464973,0.0
c2,ILP-DFT-D3,0.5,7.899999999999981,-0.0004690326228997,0.0
c2,ILP-DFT-D3,0.5,7.949999999999981,-0.0004477312046695,0.0
c2,ILP-DFT-D3,0.5,7.9999999999999805,-0.0004273649194646,0.0
c2,ILP-DFT-D3,0.5,8.049999999999981,-0.0004078925861046,0.0
c2,ILP-DFT-D3,0.5,8.09999999999998,-0.0003892749163396,0.0
c2,ILP-DFT-D3,0.5,8.14999999999998,-0.0003714744217475,0.0
c2,ILP-DFT-D3,0.5,8.19999999999998,-0.0003544553255396,0.0
c2,ILP-DFT-D3,0.5,8.24999999999998,-0.0003381834789575,0.0
c2,ILP-DFT-D3,0.5,8.29999999999998,-0.000322626282065,0.0
c2,ILP-DFT-D3,0.5,8.34999999999998,-0.0003077526086396,0.0
c2,ILP-DFT-D3,0.5,8.399999999999979,-0.0002935327349824,0.0
c2,ILP-DFT-D3,0.5,8.44999999999998,-0.0002799382724347,0.0
c2,ILP-DFT-D3,0.5,8.499999999999979,-0.0002669421033623,0.0
c2,ILP-DFT-D3,0.5,8.54999999999998,-0.0002545183204496,0.0
c2,ILP-DFT-D3,0.5,8.599999999999978,-0.000242642169125,0.0
c2,ILP-DFT-D3,0.5,8.649999999999979,-0.000231289992925,0.0
c2,ILP-DFT-D3,0.5,8.699999999999978,-0.0002204391816453,0.0
c2,ILP-DFT-D3,0.5,8.749999999999979,-0.0002100681221497,0.0
c2,ILP-DFT-D3,0.5,8.799999999999978,-0.0002001561516573,0.0
c2,ILP-DFT-D3,0.5,8.849999999999978,-0.0001906835134102,0.0
c2,ILP-DFT-D3,0.5,8.899999999999977,-0.0001816313145672,0.0
c2,ILP-DFT-D3,0.5,8.949999999999978,-0.0001729814862123,0.0
c2,ILP-DFT-D3,0.5,8.999999999999977,-0.0001647167453597,0.0
c2,ILP-DFT-D3,0.66667,2.6,0.1402962997842252,0.0
c2,ILP-DFT-D3,0.66667,2.65,0.1155761017131498,0.0
c2,ILP-DFT-D3,0.66667,2.7,0.0943458196996278,0.0
c2,ILP-DFT-D3,0.66667,2.75,0.0761506050121623,0.0
c2,ILP-DFT-D3,0.66667,2.7999999999999994,0.0605921260370596,0.0
c2,ILP-DFT-D3,0.66667,2.849999999999999,0.0473218668448476,0.0
c2,ILP-DFT-D3,0.66667,2.899999999999999,0.0360351664695146,0.0
c2,ILP-DFT-D3,0.66667,2.949999999999999,0.0264659284840949,0.0
c2,ILP-DFT-D3,0.66667,2.9999999999999987,0.0183819342678175,0.0
c2,ILP-DFT-D3,0.66667,3.0499999999999985,0.0115806978523949,0.0
c2,ILP-DFT-D3,0.66667,3.0999999999999983,0.0058858050417747,0.0
c2,ILP-DFT-D3,0.66667,3.149999999999998,0.0011436843722352,0.0
c2,ILP-DFT-D3,0.66667,3.199999999999998,-0.0027792377467577,0.0
c2,ILP-DFT-D3,0.66667,3.249999999999998,-0.0059990408016901,0.0
c2,ILP-DFT-D3,0.66667,3.2999999999999976,-0.0086165116445853,0.0
c2,ILP-DFT-D3,0.66667,3.349999999999997,-0.0107190784560522,0.0
c2,ILP-DFT-D3,0.66667,3.399999999999997,-0.0123825083143298,0.0
c2,ILP-DFT-D3,0.66667,3.449999999999997,-0.013672396119837,0.0
c2,ILP-DFT-D3,0.66667,3.499999999999997,-0.0146454695701851,0.0
c2,ILP-DFT-D3,0.66667,3.5499999999999967,-0.0153507321199173,0.0
c2,ILP-DFT-D3,0.66667,3.5999999999999965,-0.0158304633744101,0.0
c2,ILP-DFT-D3,0.66667,3.649999999999997,-0.016121094138275,0.0
c2,ILP-DFT-D3,0.66667,3.699999999999996,-0.0162539713449323,0.0
c2,ILP-DFT-D3,0.66667,3.749999999999996,-0.0162560263151148,0.0
c2,ILP-DFT-D3,0.66667,3.799999999999996,-0.016150358208347,0.0
c2,ILP-DFT-D3,0.66667,3.849999999999996,-0.0159567431240352,0.0
c2,ILP-DFT-D3,0.66667,3.899999999999996,-0.0156920780601073,0.0
c2,ILP-DFT-D3,0.66667,3.9499999999999953,-0.0153707678309995,0.0
c2,ILP-DFT-D3,0.66667,3.999999999999995,-0.0150050620680026,0.0
c2,ILP-DFT-D3,0.66667,4.049999999999995,-0.0146053485600825,0.0
c2,ILP-DFT-D3,0.66667,4.099999999999994,-0.0141804084296648,0.0
c2,ILP-DFT-D3,0.66667,4.149999999999995,-0.0137376379644624,0.0
c2,ILP-DFT-D3,0.66667,4.199999999999994,-0.0132832413329797,0.0
c2,ILP-DFT-D3,0.66667,4.249999999999995,-0.0128223978887875,0.0
c2,ILP-DFT-D3,0.66667,4.299999999999994,-0.0123594073090123,0.0
c2,ILP-DFT-D3,0.66667,4.349999999999994,-0.0118978154082398,0.0
c2,ILP-DFT-D3,0.66667,4.399999999999993,-0.0114405231139347,0.0
c2,ILP-DFT-D3,0.66667,4.449999999999994,-0.0109898807776751,0.0
c2,ILP-DFT-D3,0.66667,4.499999999999993,-0.0105477697227751,0.0
c2,ILP-DFT-D3,0.66667,4.549999999999994,-0.0101156726889248,0.0
c2,ILP-DFT-D3,0.66667,4.5999999999999925,-0.0096947346240146,0.0
c2,ILP-DFT-D3,0.66667,4.649999999999993,-0.0092858150890107,0.0
c2,ILP-DFT-D3,0.66667,4.699999999999992,-0.0088895333802447,0.0
c2,ILP-DFT-D3,0.66667,4.749999999999993,-0.0085063073321896,0.0
c2,ILP-DFT-D3,0.66667,4.799999999999992,-0.0081363866402153,0.0
c2,ILP-DFT-D3,0.66667,4.8499999999999925,-0.0077798814345602,0.0
c2,ILP-DFT-D3,0.66667,4.899999999999992,-0.0074367867423745,0.0
c2,ILP-DFT-D3,0.66667,4.949999999999992,-0.0071070033920195,0.0
c2,ILP-DFT-D3,0.66667,4.999999999999991,-0.0067903558417521,0.0
c2,ILP-DFT-D3,0.66667,5.049999999999992,-0.0064866073518823,0.0
c2,ILP-DFT-D3,0.66667,5.099999999999991,-0.0061954728646727,0.0
c2,ILP-DFT-D3,0.66667,5.149999999999992,-0.0059166299081923,0.0
c2,ILP-DFT-D3,0.66667,5.19999999999999,-0.0056497277986702,0.0
c2,ILP-DFT-D3,0.66667,5.249999999999991,-0.0053943953794295,0.0
c2,ILP-DFT-D3,0.66667,5.29999999999999,-0.0051502475028222,0.0
c2,ILP-DFT-D3,0.66667,5.349999999999991,-0.0049168904339049,0.0
c2,ILP-DFT-D3,0.66667,5.39999999999999,-0.0046939263306446,0.0
c2,ILP-DFT-D3,0.66667,5.44999999999999,-0.0044809569344872,0.0
c2,ILP-DFT-D3,0.66667,5.499999999999989,-0.0042775865870225,0.0
c2,ILP-DFT-D3,0.66667,5.54999999999999,-0.0040834246725776,0.0
c2,ILP-DFT-D3,0.66667,5.599999999999989,-0.0038980875730052,0.0
c2,ILP-DFT-D3,0.66667,5.64999999999999,-0.0037212002088926,0.0
c2,ILP-DFT-D3,0.66667,5.699999999999989,-0.0035523972312123,0.0
c2,ILP-DFT-D3,0.66667,5.749999999999989,-0.0033913239183753,0.0
c2,ILP-DFT-D3,0.66667,5.799999999999988,-0.0032376368259852,0.0
c2,ILP-DFT-D3,0.66667,5.849999999999989,-0.0030910042298097,0.0
c2,ILP-DFT-D3,0.66667,5.899999999999988,-0.0029511063967051,0.0
c2,ILP-DFT-D3,0.66667,5.949999999999989,-0.0028176357132201,0.0
c2,ILP-DFT-D3,0.66667,5.999999999999988,-0.0026902966971871,0.0
c2,ILP-DFT-D3,0.66667,6.049999999999988,-0.0025688059139827,0.0
c2,ILP-DFT-D3,0.66667,6.099999999999987,-0.0024528918157749,0.0
c2,ILP-DFT-D3,0.66667,6.149999999999988,-0.0023422945194022,0.0
c2,ILP-DFT-D3,0.66667,6.199999999999987,-0.0022367655360477,0.0
c2,ILP-DFT-D3,0.66667,6.249999999999988,-0.0021360674638577,0.0
c2,ILP-DFT-D3,0.66667,6.2999999999999865,-0.0020399736528773,0.0
c2,ILP-DFT-D3,0.66667,6.349999999999987,-0.0019482678501177,0.0
c2,ILP-DFT-D3,0.66667,6.399999999999986,-0.0018607438313251,0.0
c2,ILP-DFT-D3,0.66667,6.449999999999987,-0.0017772050248803,0.0
c2,ILP-DFT-D3,0.66667,6.499999999999986,-0.0016974641322597,0.0
c2,ILP-DFT-D3,0.66667,6.5499999999999865,-0.0016213427488027,0.0
c2,ILP-DFT-D3,0.66667,6.599999999999985,-0.0015486709876695,0.0
c2,ILP-DFT-D3,0.66667,6.649999999999986,-0.0014792871094746,0.0
c2,ILP-DFT-D3,0.66667,6.699999999999985,-0.0014130371594065,0.0
c2,ILP-DFT-D3,0.66667,6.749999999999986,-0.0013497746133825,0.0
c2,ILP-DFT-D3,0.66667,6.799999999999985,-0.0012893600342849,0.0
c2,ILP-DFT-D3,0.66667,6.849999999999985,-0.0012316607392151,0.0
c2,ILP-DFT-D3,0.66667,6.899999999999984,-0.0011765504782248,0.0
c2,ILP-DFT-D3,0.66667,6.949999999999985,-0.0011239091249999,0.0
c2,ILP-DFT-D3,0.66667,6.999999999999984,-0.0010736223796596,0.0
c2,ILP-DFT-D3,0.66667,7.049999999999985,-0.0010255814837227,0.0
c2,ILP-DFT-D3,0.66667,7.099999999999984,-0.0009796829472525,0.0
c2,ILP-DFT-D3,0.66667,7.149999999999984,-0.0009358282879796,0.0
c2,ILP-DFT-D3,0.66667,7.199999999999983,-0.0008939237822547,0.0
c2,ILP-DFT-D3,0.66667,7.249999999999984,-0.000853880227507,0.0
c2,ILP-DFT-D3,0.66667,7.299999999999983,-0.0008156127159377,0.0
c2,ILP-DFT-D3,0.66667,7.349999999999984,-0.0007790404190721,0.0
c2,ILP-DFT-D3,0.66667,7.399999999999983,-0.0007440863828422,0.0
c2,ILP-DFT-D3,0.66667,7.449999999999983,-0.0007106773327478,0.0
c2,ILP-DFT-D3,0.66667,7.499999999999982,-0.0006787434887778,0.0
c2,ILP-DFT-D3,0.66667,7.549999999999983,-0.0006482183896325,0.0
c2,ILP-DFT-D3,0.66667,7.599999999999982,-0.0006190387258815,0.0
c2,ILP-DFT-D3,0.66667,7.649999999999983,-0.0005911441816452,0.0
c2,ILP-DFT-D3,0.66667,7.699999999999981,-0.00056447728441,0.0
c2,ILP-DFT-D3,0.66667,7.749999999999982,-0.000538983262607,0.0
c2,ILP-DFT-D3,0.66667,7.799999999999981,-0.0005146099105548,0.0
c2,ILP-DFT-D3,0.66667,7.849999999999982,-0.0004913074604173,0.0
c2,ILP-DFT-D3,0.66667,7.899999999999981,-0.0004690284608397,0.0
c2,ILP-DFT-D3,0.66667,7.949999999999981,-0.0004477276618928,0.0
c2,ILP-DFT-D3,0.66667,7.9999999999999805,-0.0004273619060572,0.0
c2,ILP-DFT-D3,0.66667,8.049999999999981,-0.0004078900248796,0.0
c2,ILP-DFT-D3,0.66667,8.09999999999998,-0.0003892727410299,0.0
c2,ILP-DFT-D3,0.66667,8.14999999999998,-0.0003714725754848,0.0
c2,ILP-DFT-D3,0.66667,8.19999999999998,-0.0003544537595372,0.0
c2,ILP-DFT-D3,0.66667,8.24999999999998,-0.0003381821513972,0.0
c2,ILP-DFT-D3,0.66667,8.29999999999998,-0.0003226251571426,0.0
c2,ILP-DFT-D3,0.66667,8.34999999999998,-0.0003077516557423,0.0
c2,ILP-DFT-D3,0.66667,8.399999999999979,-0.0002935319279799,0.0
c2,ILP-DFT-D3,0.66667,8.44999999999998,-0.0002799375890347,0.0
c2,ILP-DFT-D3,0.66667,8.499999999999979,-0.0002669415245897,0.0
c2,ILP-DFT-D3,0.66667,8.54999999999998,-0.0002545178301875,0.0
c2,ILP-DFT-D3,0.66667,8.599999999999978,-0.0002426417537098,0.0
c2,ILP-DFT-D3,0.66667,8.649999999999979,-0.0002312896407747,0.0
c2,ILP-DFT-D3,0.66667,8.699999999999978,-0.0002204388829527,0.0
c2,ILP-DFT-D3,0.66667,8.749999999999979,-0.0002100678685952,0.0
c2,ILP-DFT-D3,0.66667,8.799999999999978,-0.0002001559361852,0.0
c2,ILP-DFT-D3,0.66667,8.849999999999978,-0.0001906833300227,0.0
c2,ILP-DFT-D3,0.66667,8.899999999999977,-0.0001816311581501,0.0
c2,ILP-DFT-D3,0.66667,8.949999999999978,-0.0001729813523745,0.0
c2,ILP-DFT-D3,0.66667,8.999999999999977,-0.0001647166303078,0.0
bn,ILP-QMC-weighted,0.0,2.6,0.2744492415652679,
bn,ILP-QMC-weighted,0.0,2.65,0.2113299878125181,
bn,ILP-QMC-weighted,0.0,2.7,0.1610281174984527,
bn,ILP-QMC-weighted,0.0,2.75,0.1210302145651276,
bn,ILP-QMC-weighted,0.0,2.7999999999999994,0.0893109599763954,
bn,ILP-QMC-weighted,0.0,2.849999999999999,0.064238241418483,
bn,ILP-QMC-weighted,0.0,2.899999999999999,0.0444968121112276,
bn,ILP-QMC-weighted,0.0,2.949999999999999,0.02902688232954,
bn,ILP-QMC-weighted,0.0,2.9999999999999987,0.0169746974424649,
bn,ILP-QMC-weighted,0.0,3.0499999999999985,0.0076527315528025,
bn,ILP-QMC-weighted,0.0,3.0999999999999983,0.0005075994687624,
bn,ILP-QMC-weighted,0.0,3.149999999999998,-0.0049058287499219,
bn,ILP-QMC-weighted,0.0,3.199999999999998,-0.0089453222716473,
bn,ILP-QMC-weighted,0.0,3.249999999999998,-0.0118981629692651,
bn,ILP-QMC-weighted,0.0,3.2999999999999976,-0.0139947758867524,
bn,ILP-QMC-weighted,0.0,3.349999999999997,-0.0154197418732948,
bn,ILP-QMC-weighted,0.0,3.399999999999997,-0.016320695602042,
bn,ILP-QMC-weighted,0.0,3.449999999999997,-0.0168155145966748,
bn,ILP-QMC-weighted,0.0,3.499999999999997,-0.0169981265987848,
bn,ILP-QMC-weighted,0.0,3.5499999999999967,-0.0169431996700719,
bn,ILP-QMC-weighted,0.0,3.5999999999999965,-0.0167099287347252,
bn,ILP-QMC-weighted,0.0,3.649999999999997,-0.0163450913857401,
bn,ILP-QMC-weighted,0.0,3.699999999999996,-0.0158855127687447,
bn,ILP-QMC-weighted,0.0,3.749999999999996,-0.0153600526789769,
bn,ILP-QMC-weighted,0.0,3.799999999999996,-0.014791206431755,
bn,ILP-QMC-weighted,0.0,3.849999999999996,-0.0141963936094873,
bn,ILP-QMC-weighted,0.0,3.899999999999996,-0.013588994657752,
bn,ILP-QMC-weighted,0.0,3.9499999999999953,-0.0129791838623498,
bn,ILP-QMC-weighted,0.0,3.999999999999995,-0.0123745979753575,
bn,ILP-QMC-weighted,0.0,4.049999999999995,-0.0117808722560299,
bn,ILP-QMC-weighted,0.0,4.099999999999994,-0.0112020696171102,
bn,ILP-QMC-weighted,0.0,4.149999999999995,-0.0106410236475769,
bn,ILP-QMC-weighted,0.0,4.199999999999994,-0.0100996122995047,
bn,ILP-QMC-weighted,0.0,4.249999999999995,-0.0095789758019027,
bn,ILP-QMC-weighted,0.0,4.299999999999994,-0.0090796897543299,
bn,ILP-QMC-weighted,0.0,4.349999999999994,-0.0086019022407919,
bn,ILP-QMC-weighted,0.0,4.399999999999993,-0.0081454420955946,
bn,ILP-QMC-weighted,0.0,4.449999999999994,-0.0077099040707944,
bn,ILP-QMC-weighted,0.0,4.499999999999993,-0.0072947155375073,
bn,ILP-QMC-weighted,0.0,4.549999999999994,-0.0068991884501672,
bn,ILP-QMC-weighted,0.0,4.5999999999999925,-0.0065225595733844,
bn,ILP-QMC-weighted,0.0,4.649999999999993,-0.0061640213818323,
bn,ILP-QMC-weighted,0.0,4.699999999999992,-0.005822745568162,
bn,ILP-QMC-weighted,0.0,4.749999999999993,-0.0054979007104449,
bn,ILP-QMC-weighted,0.0,4.799999999999992,-0.0051886653414197,
bn,ILP-QMC-weighted,0.0,4.8499999999999925,-0.0048942374127749,
bn,ILP-QMC-weighted,0.0,4.899999999999992,-0.0046138409472673,
bn,ILP-QMC-weighted,0.0,4.949999999999992,-0.0043467305101101,
bn,ILP-QMC-weighted,0.0,4.999999999999991,-0.0040921940016298,
bn,ILP-QMC-weighted,0.0,5.049999999999992,-0.0038495541690624,
bn,ILP-QMC-weighted,0.0,5.099999999999991,-0.0036181691520651,
bn,ILP-QMC-weighted,0.0,5.149999999999992,-0.0033974323096899,
bn,ILP-QMC-weighted,0.0,5.19999999999999,-0.0031867715232172,
bn,ILP-QMC-weighted,0.0,5.249999999999991,-0.002985648126625,
bn,ILP-QMC-weighted,0.0,5.29999999999999,-0.0027935555824845,
bn,ILP-QMC-weighted,0.0,5.349999999999991,-0.002610017994205,
bn,ILP-QMC-weighted,0.0,5.39999999999999,-0.0024345885239922,
bn,ILP-QMC-weighted,0.0,5.44999999999999,-0.0022668477690901,
bn,ILP-QMC-weighted,0.0,5.499999999999989,-0.0021064021354924,
bn,ILP-QMC-weighted,0.0,5.54999999999999,-0.0019528822378624,
bn,ILP-QMC-weighted,0.0,5.599999999999989,-0.0018059413461726,
bn,ILP-QMC-weighted,0.0,5.64999999999999,-0.0016652538933294,
bn,ILP-QMC-weighted,0.0,5.699999999999989,-0.0015305140530195,
bn,ILP-QMC-weighted,0.0,5.749999999999989,-0.0014014343933421,
bn,ILP-QMC-weighted,0.0,5.799999999999988,-0.0012777446089273,
bn,ILP-QMC-weighted,0.0,5.849999999999989,-0.001159190332105,
bn,ILP-QMC-weighted,0.0,5.899999999999988,-0.0010455320220872,
bn,ILP-QMC-weighted,0.0,5.949999999999989,-0.0009365439301145,
bn,ILP-QMC-weighted,0.0,5.999999999999988,-0.0008320131375771,
bn,ILP-QMC-weighted,0.0,6.049999999999988,-0.0007317386637151,
bn,ILP-QMC-weighted,0.0,6.099999999999987,-0.0006355306391672,
bn,ILP-QMC-weighted,0.0,6.149999999999988,-0.0005432095414175,
bn,ILP-QMC-weighted,0.0,6.199999999999987,-0.0004546054882048,
bn,ILP-QMC-weighted,0.0,6.249999999999988,-0.0003695575850022,
bn,ILP-QMC-weighted,0.0,6.2999999999999865,-0.0002879133226647,
bn,ILP-QMC-weighted,0.0,6.349999999999987,-0.0002095280216574,
bn,ILP-QMC-weighted,0.0,6.399999999999986,-0.000134264319282,
bn,ILP-QMC-weighted,0.0,6.449999999999987,-6.199169661247339e-05,
bn,ILP-QMC-weighted,0.0,6.499999999999986,7.413958004853782e-06,
bn,ILP-QMC-weighted,0.0,6.5499999999999865,7.407075178544886e-05,
bn,ILP-QMC-weighted,0.0,6.599999999999985,0.0001380911594175,
bn,ILP-QMC-weighted,0.0,6.649999999999986,0.0001995823665952,
bn,ILP-QMC-weighted,0.0,6.699999999999985,0.0002586465874623,
bn,ILP-QMC-weighted,0.0,6.749999999999986,0.0003153813581855,
bn,ILP-QMC-weighted,0.0,6.799999999999985,0.0003698798085975,
bn,ILP-QMC-weighted,0.0,6.849999999999985,0.0004222309137853,
bn,ILP-QMC-weighted,0.0,6.899999999999984,0.0004725197272552,
bn,ILP-QMC-weighted,0.0,6.949999999999985,0.0005208275972599,
bn,ILP-QMC-weighted,0.0,6.999999999999984,0.0005672323676479,
bn,ILP-QMC-weighted,0.0,7.049999999999985,0.0006118085645976,
bn,ILP-QMC-weighted,0.0,7.099999999999984,0.0006546275703254,
bn,ILP-QMC-weighted,0.0,7.149999999999984,0.0006957577849124,
bn,ILP-QMC-weighted,0.0,7.199999999999983,0.0007352647771874,
bn,ILP-QMC-weighted,0.0,7.249999999999984,0.0007732114255922,
bn,ILP-QMC-weighted,0.0,7.299999999999983,0.00080965804983,
bn,ILP-QMC-weighted,0.0,7.349999999999984,0.0008446625340576,
bn,ILP-QMC-weighted,0.0,7.399999999999983,0.0008782804422802,
bn,ILP-QMC-weighted,0.0,7.449999999999983,0.000910565126615,
bn,ILP-QMC-weighted,0.0,7.499999999999982,0.0009415678289226,
bn,ILP-QMC-weighted,0.0,7.549999999999983,0.0009713377763853,
bn,ILP-QMC-weighted,0.0,7.599999999999982,0.0009999222714522,
bn,ILP-QMC-weighted,0.0,7.649999999999983,0.0010273667766078,
bn,ILP-QMC-weighted,0.0,7.699999999999981,0.0010537149943399,
bn,ILP-QMC-weighted,0.0,7.749999999999982,0.0010790089426855,
bn,ILP-QMC-weighted,0.0,7.799999999999981,0.0011032890266555,
bn,ILP-QMC-weighted,0.0,7.849999999999982,0.001126594105858,
bn,ILP-QMC-weighted,0.0,7.899999999999981,0.0011489615585977,
bn,ILP-QMC-weighted,0.0,7.949999999999981,0.00117042734266,
bn,ILP-QMC-weighted,0.0,7.9999999999999805,0.0011910260530303,
bn,ILP-QMC-weighted,0.0,8.049999999999981,0.0012107909767449,
bn,ILP-QMC-weighted,0.0,8.09999999999998,0.0012297541450978,
bn,ILP-QMC-weighted,0.0,8.14999999999998,0.0012479463833274,
bn,ILP-QMC-weighted,0.0,8.19999999999998,0.0012653973579928,
bn,ILP-QMC-weighted,0.0,8.24999999999998,0.0012821356221399,
bn,ILP-QMC-weighted,0.0,8.29999999999998,0.0012981886584428,
bn,ILP-QMC-weighted,0.0,8.34999999999998,0.0013135829203951,
bn,ILP-QMC-weighted,0.0,8.399999999999979,0.0013283438717204,
bn,ILP-QMC-weighted,0.0,8.44999999999998,0.0013424960240424,
bn,ILP-QMC-weighted,0.0,8.499999999999979,0.0013560629729525,
bn,ILP-QMC-weighted,0.0,8.54999999999998,0.001369067432563,
bn,ILP-QMC-weighted,0.0,8.599999999999978,0.0013815312686373,
bn,ILP-QMC-weighted,0.0,8.649999999999979,0.0013934755303806,
bn,ILP-QMC-weighted,0.0,8.699999999999978,0.0014049204809047,
bn,ILP-QMC-weighted,0.0,8.749999999999979,0.0014158856264554,
bn,ILP-QMC-weighted,0.0,8.799999999999978,0.0014263897444699,
bn,ILP-QMC-weighted,0.0,8.849999999999978,0.00143645091054,
bn,ILP-QMC-weighted,0.0,8.899999999999977,0.0014460865243002,
bn,ILP-QMC-weighted,0.0,8.949999999999978,0.0014553133343424,
bn,ILP-QMC-weighted,0.0,8.999999999999977,0.001464147462145,
bn,ILP-QMC-weighted,0.16667,2.6,0.1695727328581178,
bn,ILP-QMC-weighted,0.16667,2.65,0.1281096138679478,
bn,ILP-QMC-weighted,0.16667,2.7,0.0949818665529953,
bn,ILP-QMC-weighted,0.16667,2.75,0.0686058306798278,
bn,ILP-QMC-weighted,0.16667,2.7999999999999994,0.0476927515533427,
bn,ILP-QMC-weighted,0.16667,2.849999999999999,0.0311939884514655,
bn,ILP-QMC-weighted,0.16667,2.899999999999999,0.018256532338305,
bn,ILP-QMC-weighted,0.16667,2.949999999999999,0.008186848164188,
bn,ILP-QMC-weighted,0.16667,2.9999999999999987,0.0004214420477648,
bn,ILP-QMC-weighted,0.16667,3.0499999999999985,-0.0054971285910374,
bn,ILP-QMC-weighted,0.16667,3.0999999999999983,-0.0099398289204248,
bn,ILP-QMC-weighted,0.16667,3.149999999999998,-0.0132071293801248,
bn,ILP-QMC-weighted,0.16667,3.199999999999998,-0.01554206193906,
bn,ILP-QMC-weighted,0.16667,3.249999999999998,-0.0171408877823697,
bn,ILP-QMC-weighted,0.16667,3.2999999999999976,-0.0181618130943919,
bn,ILP-QMC-weighted,0.16667,3.349999999999997,-0.0187321084812124,
bn,ILP-QMC-weighted,0.16667,3.399999999999997,-0.0189539221879124,
bn,ILP-QMC-weighted,0.16667,3.449999999999997,-0.01890902430973,
bn,ILP-QMC-weighted,0.16667,3.499999999999997,-0.0186626761404848,
bn,ILP-QMC-weighted,0.16667,3.5499999999999967,-0.0182667836869674,
bn,ILP-QMC-weighted,0.16667,3.5999999999999965,-0.0177624656726527,
bn,ILP-QMC-weighted,0.16667,3.649999999999997,-0.0171821428488074,
bn,ILP-QMC-weighted,0.16667,3.699999999999996,-0.0165512361615451,
bn,ILP-QMC-weighted,0.16667,3.749999999999996,-0.01588954551484,
bn,ILP-QMC-weighted,0.16667,3.799999999999996,-0.0152123678956126,
bn,ILP-QMC-weighted,0.16667,3.849999999999996,-0.0145314029778127,
bn,ILP-QMC-weighted,0.16667,3.899999999999996,-0.0138554855825319,
bn,ILP-QMC-weighted,0.16667,3.9499999999999953,-0.013191177199765,
bn,ILP-QMC-weighted,0.16667,3.999999999999995,-0.0125432428951102,
bn,ILP-QMC-weighted,0.16667,4.049999999999995,-0.0119150351020795,
bn,ILP-QMC-weighted,0.16667,4.099999999999994,-0.0113088018487825,
bn,ILP-QMC-weighted,0.16667,4.149999999999995,-0.01072593373119,
bn,ILP-QMC-weighted,0.16667,4.199999999999994,-0.010167161296227,
bn,ILP-QMC-weighted,0.16667,4.249999999999995,-0.0096327123311548,
bn,ILP-QMC-weighted,0.16667,4.299999999999994,-0.0091224367846844,
bn,ILP-QMC-weighted,0.16667,4.349999999999994,-0.0086359055985196,
bn,ILP-QMC-weighted,0.16667,4.399999999999993,-0.0081724885472898,
bn,ILP-QMC-weighted,0.16667,4.449999999999994,-0.0077314152217073,
bn,ILP-QMC-weighted,0.16667,4.499999999999993,-0.0073118225048274,
bn,ILP-QMC-weighted,0.16667,4.549999999999994,-0.0069127912521773,
bn,ILP-QMC-weighted,0.16667,4.5999999999999925,-0.0065333743663869,
bn,ILP-QMC-weighted,0.16667,4.649999999999993,-0.006172618034137,
bn,ILP-QMC-weighted,0.16667,4.699999999999992,-0.0058295775498624,
bn,ILP-QMC-weighted,0.16667,4.749999999999993,-0.00550332887203,
bn,ILP-QMC-weighted,0.16667,4.799999999999992,-0.0051929768318075,
bn,ILP-QMC-weighted,0.16667,4.8499999999999925,-0.0048976607312498,
bn,ILP-QMC-weighted,0.16667,4.899999999999992,-0.0046165579199719,
bn,ILP-QMC-weighted,0.16667,4.949999999999992,-0.0043488858200149,
bn,ILP-QMC-weighted,0.16667,4.999999999999991,-0.0040939027720474,
bn,ILP-QMC-weighted,0.16667,5.049999999999992,-0.0038509079985624,
bn,ILP-QMC-weighted,0.16667,5.099999999999991,-0.0036192409171702,
bn,ILP-QMC-weighted,0.16667,5.149999999999992,-0.0033982799870972,
bn,ILP-QMC-weighted,0.16667,5.19999999999999,-0.0031874412318,
bn,ILP-QMC-weighted,0.16667,5.249999999999991,-0.0029861765485046,
bn,ILP-QMC-weighted,0.16667,5.29999999999999,-0.0027939718900169,
bn,ILP-QMC-weighted,0.16667,5.349999999999991,-0.0026103453836645,
bn,ILP-QMC-weighted,0.16667,5.39999999999999,-0.0024348454362748,
bn,ILP-QMC-weighted,0.16667,5.44999999999999,-0.0022670488613023,
bn,ILP-QMC-weighted,0.16667,5.499999999999989,-0.0021065590542548,
bn,ILP-QMC-weighted,0.16667,5.54999999999999,-0.0019530042347826,
bn,ILP-QMC-weighted,0.16667,5.599999999999989,-0.0018060357677125,
bn,ILP-QMC-weighted,0.16667,5.64999999999999,-0.0016653265706576,
bn,ILP-QMC-weighted,0.16667,5.699999999999989,-0.0015305696122895,
bn,ILP-QMC-weighted,0.16667,5.749999999999989,-0.0014014765025995,
bn,ILP-QMC-weighted,0.16667,5.799999999999988,-0.0012777761746018,
bn,ILP-QMC-weighted,0.16667,5.849999999999989,-0.0011592136553399,
bn,ILP-QMC-weighted,0.16667,5.899999999999988,-0.0010455489231295,
bn,ILP-QMC-weighted,0.16667,5.949999999999989,-0.0009365558472644,
bn,ILP-QMC-weighted,0.16667,5.999999999999988,-0.0008320212058876,
bn,ILP-QMC-weighted,0.16667,6.049999999999988,-0.0007317437775897,
bn,ILP-QMC-weighted,0.16667,6.099999999999987,-0.0006355335021321,
bn,ILP-QMC-weighted,0.16667,6.149999999999988,-0.000543210705695,
bn,ILP-QMC-weighted,0.16667,6.199999999999987,-0.0004546053861771,
bn,ILP-QMC-weighted,0.16667,6.249999999999988,-0.0003695565542045,
bn,ILP-QMC-weighted,0.16667,6.2999999999999865,-0.0002879116256471,
bn,ILP-QMC-weighted,0.16667,6.349999999999987,-0.0002095258617593,
bn,ILP-QMC-weighted,0.16667,6.399999999999986,-0.0001342618531445,
bn,ILP-QMC-weighted,0.16667,6.449999999999987,-6.198904412002548e-05,
bn,ILP-QMC-weighted,0.16667,6.499999999999986,7.4167058574658995e-06,
bn,ILP-QMC-weighted,0.16667,6.5499999999999865,7.407352664756672e-05,
bn,ILP-QMC-weighted,0.16667,6.599999999999985,0.0001380939106505,
bn,ILP-QMC-weighted,0.16667,6.649999999999986,0.000199585057353,
bn,ILP-QMC-weighted,0.16667,6.699999999999985,0.0002586491916103,
bn,ILP-QMC-weighted,0.16667,6.749999999999986,0.0003153838578651,
bn,ILP-QMC-weighted,0.16667,6.799999999999985,0.0003698821923077,
bn,ILP-QMC-weighted,0.16667,6.849999999999985,0.00042223317487,
bn,ILP-QMC-weighted,0.16667,6.899999999999984,0.0004725218627301,
bn,ILP-QMC-weighted,0.16667,6.949999999999985,0.0005208296068852,
bn,ILP-QMC-weighted,0.16667,6.999999999999984,0.0005672342532179,
bn,ILP-QMC-weighted,0.16667,7.049999999999985,0.0006118103293655,
bn,ILP-QMC-weighted,0.16667,7.099999999999984,0.0006546292185625,
bn,ILP-QMC-weighted,0.16667,7.149999999999984,0.0006957593215473,
bn,ILP-QMC-weighted,0.16667,7.199999999999983,0.0007352662075525,
bn,ILP-QMC-weighted,0.16667,7.249999999999984,0.0007732127552078,
bn,ILP-QMC-weighted,0.16667,7.299999999999983,0.0008096592842523,
bn,ILP-QMC-weighted,0.16667,7.349999999999984,0.000844663678758,
bn,ILP-QMC-weighted,0.16667,7.399999999999983,0.0008782815025725,
bn,ILP-QMC-weighted,0.16667,7.449999999999983,0.0009105661075823,
bn,ILP-QMC-weighted,0.16667,7.499999999999982,0.000941568735393,
bn,ILP-QMC-weighted,0.16667,7.549999999999983,0.0009713386129028,
bn,ILP-QMC-weighted,0.16667,7.599999999999982,0.0009999230422854,
bn,ILP-QMC-weighted,0.16667,7.649999999999983,0.0010273674857472,
bn,ILP-QMC-weighted,0.16667,7.699999999999981,0.0010537156455274,
bn,ILP-QMC-weighted,0.16667,7.749999999999982,0.0010790095394179,
bn,ILP-QMC-weighted,0.16667,7.799999999999981,0.0011032895722173,
bn,ILP-QMC-weighted,0.16667,7.849999999999982,0.0011265946033374,
bn,ILP-QMC-weighted,0.16667,7.899999999999981,0.0011489620108928,
bn,ILP-QMC-weighted,0.16667,7.949999999999981,0.0011704277524824,
bn,ILP-QMC-weighted,0.16667,7.9999999999999805,0.0011910264229229,
bn,ILP-QMC-weighted,0.16667,8.049999999999981,0.0012107913090879,
bn,ILP-QMC-weighted,0.16667,8.09999999999998,0.0012297544421322,
bn,ILP-QMC-weighted,0.16667,8.14999999999998,0.0012479466471804,
bn,ILP-QMC-weighted,0.16667,8.19999999999998,0.0012653975907097,
bn,ILP-QMC-weighted,0.16667,8.24999999999998,0.0012821358257175,
bn,ILP-QMC-weighted,0.16667,8.29999999999998,0.0012981888348626,
bn,ILP-QMC-weighted,0.16667,8.34999999999998,0.0013135830716555,
bn,ILP-QMC-weighted,0.16667,8.399999999999979,0.0013283439998605,
bn,ILP-QMC-weighted,0.16667,8.44999999999998,0.0013424961311576,
bn,ILP-QMC-weighted,0.16667,8.499999999999979,0.0013560630612303,
bn,ILP-QMC-weighted,0.16667,8.54999999999998,0.0013690675042923,
bn,ILP-QMC-weighted,0.16667,8.599999999999978,0.0013815313262126,
bn,ILP-QMC-weighted,0.16667,8.649999999999979,0.0013934755762523,
bn,ILP-QMC-weighted,0.16667,8.699999999999978,0.0014049205175323,
bn,ILP-QMC-weighted,0.16667,8.749999999999979,0.0014158856562627,
bn,ILP-QMC-weighted,0.16667,8.799999999999978,0.0014263897698025,
bn,ILP-QMC-weighted,0.16667,8.849999999999978,0.0014364509336175,
bn,ILP-QMC-weighted,0.16667,8.899999999999977,0.0014460865471876,
bn,ILP-QMC-weighted,0.16667,8.949999999999978,0.0014553133588872,
bn,ILP-QMC-weighted,0.16667,8.999999999999977,0.0014641474899601,
bn,ILP-QMC-weighted,0.33333,2.6,0.0755227945614702,
bn,ILP-QMC-weighted,0.33333,2.65,0.0534971694777528,
bn,ILP-QMC-weighted,0.33333,2.7,0.0359171206387047,
bn,ILP-QMC-weighted,0.33333,2.75,0.0219633120989604,
bn,ILP-QMC-weighted,0.33333,2.7999999999999994,0.0109636938460999,
bn,ILP-QMC-weighted,0.33333,2.849999999999999,0.0023666476310779,
bn,ILP-QMC-weighted,0.33333,2.899999999999999,-0.0042807529235977,
bn,ILP-QMC-weighted,0.33333,2.949999999999999,-0.0093503627824649,
bn,ILP-QMC-weighted,0.33333,2.9999999999999987,-0.0131473045096246,
bn,ILP-QMC-weighted,0.33333,3.0499999999999985,-0.0159216928210748,
bn,ILP-QMC-weighted,0.33333,3.0999999999999983,-0.0178782638793171,
bn,ILP-QMC-weighted,0.33333,3.149999999999998,-0.0191843120571473,
bn,ILP-QMC-weighted,0.33333,3.199999999999998,-0.0199762485997023,
bn,ILP-QMC-weighted,0.33333,3.249999999999998,-0.0203650304504572,
bn,ILP-QMC-weighted,0.33333,3.2999999999999976,-0.0204406577308926,
bn,ILP-QMC-weighted,0.33333,3.349999999999997,-0.020275900436725,
bn,ILP-QMC-weighted,0.33333,3.399999999999997,-0.0199293855263471,
bn,ILP-QMC-weighted,0.33333,3.449999999999997,-0.0194481524047773,
bn,ILP-QMC-weighted,0.33333,3.499999999999997,-0.0188697662379047,
bn,ILP-QMC-weighted,0.33333,3.5499999999999967,-0.0182240634485246,
bn,ILP-QMC-weighted,0.33333,3.5999999999999965,-0.0175345913611026,
bn,ILP-QMC-weighted,0.33333,3.649999999999997,-0.0168197937120302,
bn,ILP-QMC-weighted,0.33333,3.699999999999996,-0.0160939852104524,
bn,ILP-QMC-weighted,0.33333,3.749999999999996,-0.0153681512074124,
bn,ILP-QMC-weighted,0.33333,3.799999999999996,-0.0146506025636874,
bn,ILP-QMC-weighted,0.33333,3.849999999999996,-0.0139475108051545,
bn,ILP-QMC-weighted,0.33333,3.899999999999996,-0.0132633444614951,
bn,ILP-QMC-weighted,0.33333,3.9499999999999953,-0.0126012239699422,
bn,ILP-QMC-weighted,0.33333,3.999999999999995,-0.0119632095829649,
bn,ILP-QMC-weighted,0.33333,4.049999999999995,-0.011350534256862,
bn,ILP-QMC-weighted,0.33333,4.099999999999994,-0.0107637914412475,
bn,ILP-QMC-weighted,0.33333,4.149999999999995,-0.010203085972912,
bn,ILP-QMC-weighted,0.33333,4.199999999999994,-0.009668154847537,
bn,ILP-QMC-weighted,0.33333,4.249999999999995,-0.0091584634527697,
bn,ILP-QMC-weighted,0.33333,4.299999999999994,-0.0086732818578152,
bn,ILP-QMC-weighted,0.33333,4.349999999999994,-0.0082117449348748,
bn,ILP-QMC-weighted,0.33333,4.399999999999993,-0.0077728994086969,
bn,ILP-QMC-weighted,0.33333,4.449999999999994,-0.0073557403691522,
bn,ILP-QMC-weighted,0.33333,4.499999999999993,-0.0069592393181876,
bn,ILP-QMC-weighted,0.33333,4.549999999999994,-0.0065823654403223,
bn,ILP-QMC-weighted,0.33333,4.5999999999999925,-0.0062241014715151,
bn,ILP-QMC-weighted,0.33333,4.649999999999993,-0.0058834552826452,
bn,ILP-QMC-weighted,0.33333,4.699999999999992,-0.0055594680819348,
bn,ILP-QMC-weighted,0.33333,4.749999999999993,-0.0052512199670022,
bn,ILP-QMC-weighted,0.33333,4.799999999999992,-0.0049578334151894,
bn,ILP-QMC-weighted,0.33333,4.8499999999999925,-0.0046784751850221,
bn,ILP-QMC-weighted,0.33333,4.899999999999992,-0.0044123570072347,
bn,ILP-QMC-weighted,0.33333,4.949999999999992,-0.0041587353670173,
bn,ILP-QMC-weighted,0.33333,4.999999999999991,-0.0039169106169927,
bn,ILP-QMC-weighted,0.33333,5.049999999999992,-0.0036862256098721,
bn,ILP-QMC-weighted,0.33333,5.099999999999991,-0.0034660639992498,
bn,ILP-QMC-weighted,0.33333,5.149999999999992,-0.0032558483240272,
bn,ILP-QMC-weighted,0.33333,5.19999999999999,-0.0030550379658498,
bn,ILP-QMC-weighted,0.33333,5.249999999999991,-0.0028631270476795,
bn,ILP-QMC-weighted,0.33333,5.29999999999999,-0.0026796423250621,
bn,ILP-QMC-weighted,0.33333,5.349999999999991,-0.0025041411081394,
bn,ILP-QMC-weighted,0.33333,5.39999999999999,-0.0023362092420624,
bn,ILP-QMC-weighted,0.33333,5.44999999999999,-0.0021754591651195,
bn,ILP-QMC-weighted,0.33333,5.499999999999989,-0.0020215280574973,
bn,ILP-QMC-weighted,0.33333,5.54999999999999,-0.0018740760885771,
bn,ILP-QMC-weighted,0.33333,5.599999999999989,-0.0017327847668324,
bn,ILP-QMC-weighted,0.33333,5.64999999999999,-0.0015973553935673,
bn,ILP-QMC-weighted,0.33333,5.699999999999989,-0.0014675076194823,
bn,ILP-QMC-weighted,0.33333,5.749999999999989,-0.0013429781016069,
bn,ILP-QMC-weighted,0.33333,5.799999999999988,-0.0012235192568823,
bn,ILP-QMC-weighted,0.33333,5.849999999999989,-0.0011088981080726,
bn,ILP-QMC-weighted,0.33333,5.899999999999988,-0.0009988952170996,
bn,ILP-QMC-weighted,0.33333,5.949999999999989,-0.0008933037006677,
bn,ILP-QMC-weighted,0.33333,5.999999999999988,-0.0007919283229798,
bn,ILP-QMC-weighted,0.33333,6.049999999999988,-0.0006945846602821,
bn,ILP-QMC-weighted,0.33333,6.099999999999987,-0.000601098332182,
bn,ILP-QMC-weighted,0.33333,6.149999999999988,-0.0005113042947701,
bn,ILP-QMC-weighted,0.33333,6.199999999999987,-0.0004250461908421,
bn,ILP-QMC-weighted,0.33333,6.249999999999988,-0.0003421757527695,
bn,ILP-QMC-weighted,0.33333,6.2999999999999865,-0.0002625522537522,
bn,ILP-QMC-weighted,0.33333,6.349999999999987,-0.0001860420035519,
bn,ILP-QMC-weighted,0.33333,6.399999999999986,-0.000112517884995,
bn,ILP-QMC-weighted,0.33333,6.449999999999987,-4.185892783770129e-05,
bn,ILP-QMC-weighted,0.33333,6.499999999999986,2.605008318035118e-05,
bn,ILP-QMC-weighted,0.33333,6.5499999999999865,9.131896901504176e-05,
bn,ILP-QMC-weighted,0.33333,6.599999999999985,0.0001540524884102,
bn,ILP-QMC-weighted,0.33333,6.649999999999986,0.0002143506438976,
bn,ILP-QMC-weighted,0.33333,6.699999999999985,0.0002723089639422,
bn,ILP-QMC-weighted,0.33333,6.749999999999986,0.0003280187633398,
bn,ILP-QMC-weighted,0.33333,6.799999999999985,0.0003815673837328,
bn,ILP-QMC-weighted,0.33333,6.849999999999985,0.0004330384160073,
bn,ILP-QMC-weighted,0.33333,6.899999999999984,0.0004825119061226,
bn,ILP-QMC-weighted,0.33333,6.949999999999985,0.0005300645458623,
bn,ILP-QMC-weighted,0.33333,6.999999999999984,0.0005757698497452,
bn,ILP-QMC-weighted,0.33333,7.049999999999985,0.0006196983193849,
bn,ILP-QMC-weighted,0.33333,7.099999999999984,0.0006619175963047,
bn,ILP-QMC-weighted,0.33333,7.149999999999984,0.0007024926042324,
bn,ILP-QMC-weighted,0.33333,7.199999999999983,0.00074148568177,
bn,ILP-QMC-weighted,0.33333,7.249999999999984,0.0007789567062372,
bn,ILP-QMC-weighted,0.33333,7.299999999999983,0.000814963209458,
bn,ILP-QMC-weighted,0.33333,7.349999999999984,0.0008495604861522,
bn,ILP-QMC-weighted,0.33333,7.399999999999983,0.00088280169554,
bn,ILP-QMC-weighted,0.33333,7.449999999999983,0.0009147379567053,
bn,ILP-QMC-weighted,0.33333,7.499999999999982,0.0009454184382704,
bn,ILP-QMC-weighted,0.33333,7.549999999999983,0.0009748904427802,
bn,ILP-QMC-weighted,0.33333,7.599999999999982,0.0010031994862274,
bn,ILP-QMC-weighted,0.33333,7.649999999999983,0.0010303893731302,
bn,ILP-QMC-weighted,0.33333,7.699999999999981,0.0010565022674624,
bn,ILP-QMC-weighted,0.33333,7.749999999999982,0.001081578759785,
bn,ILP-QMC-weighted,0.33333,7.799999999999981,0.0011056579308323,
bn,ILP-QMC-weighted,0.33333,7.849999999999982,0.0011287774118473,
bn,ILP-QMC-weighted,0.33333,7.899999999999981,0.0011509734418702,
bn,ILP-QMC-weighted,0.33333,7.949999999999981,0.0011722809222201,
bn,ILP-QMC-weighted,0.33333,7.9999999999999805,0.0011927334683177,
bn,ILP-QMC-weighted,0.33333,8.049999999999981,0.0012123634590777,
bn,ILP-QMC-weighted,0.33333,8.09999999999998,0.0012312020840106,
bn,ILP-QMC-weighted,0.33333,8.14999999999998,0.0012492793881726,
bn,ILP-QMC-weighted,0.33333,8.19999999999998,0.0012666243151349,
bn,ILP-QMC-weighted,0.33333,8.24999999999998,0.0012832647480651,
bn,ILP-QMC-weighted,0.33333,8.29999999999998,0.0012992275490377,
bn,ILP-QMC-weighted,0.33333,8.34999999999998,0.001314538596695,
bn,ILP-QMC-weighted,0.33333,8.399999999999979,0.0013292228223651,
bn,ILP-QMC-weighted,0.33333,8.44999999999998,0.0013433042446751,
bn,ILP-QMC-weighted,0.33333,8.499999999999979,0.0013568060027777,
bn,ILP-QMC-weighted,0.33333,8.54999999999998,0.0013697503882372,
bn,ILP-QMC-weighted,0.33333,8.599999999999978,0.0013821588757201,
bn,ILP-QMC-weighted,0.33333,8.649999999999979,0.0013940521524826,
bn,ILP-QMC-weighted,0.33333,8.699999999999978,0.0014054501467199,
bn,ILP-QMC-weighted,0.33333,8.749999999999979,0.0014163720548099,
bn,ILP-QMC-weighted,0.33333,8.799999999999978,0.0014268363675551,
bn,ILP-QMC-weighted,0.33333,8.849999999999978,0.0014368608954278,
bn,ILP-QMC-weighted,0.33333,8.899999999999977,0.0014464627929005,
bn,ILP-QMC-weighted,0.33333,8.949999999999978,0.0014556585818805,
bn,ILP-QMC-weighted,0.33333,8.999999999999977,0.0014644641742753,
bn,ILP-QMC-weighted,0.66667,2.6,0.2777054510511325,
bn,ILP-QMC-weighted,0.66667,2.65,0.2144508099561299,
bn,ILP-QMC-weighted,0.66667,2.7,0.1640586381461455,
bn,ILP-QMC-weighted,0.66667,2.75,0.1239874022466001,
bn,ILP-QMC-weighted,0.66667,2.7999999999999994,0.0921965455276874,
bn,ILP-QMC-weighted,0.66667,2.849999999999999,0.0670466555320326,
bn,ILP-QMC-weighted,0.66667,2.899999999999999,0.0472198359200675,
bn,ILP-QMC-weighted,0.66667,2.949999999999999,0.0316562086054679,
bn,ILP-QMC-weighted,0.66667,2.9999999999999987,0.0195032140919373,
bn,ILP-QMC-weighted,0.66667,3.0499999999999985,0.010075053629345,
bn,ILP-QMC-weighted,0.66667,3.0999999999999983,0.0028201795271547,
bn,ILP-QMC-weighted,0.66667,3.149999999999998,-0.0027048111921601,
bn,ILP-QMC-weighted,0.66667,3.199999999999998,-0.0068561735378498,
bn,ILP-QMC-weighted,0.66667,3.249999999999998,-0.0099199226543147,
bn,ILP-QMC-weighted,0.66667,3.2999999999999976,-0.0121254622403998,
bn,ILP-QMC-weighted,0.66667,3.349999999999997,-0.0136565768413099,
bn,ILP-QMC-weighted,0.66667,3.399999999999997,-0.0146603018477868,
bn,ILP-QMC-weighted,0.66667,3.449999999999997,-0.0152540827329321,
bn,ILP-QMC-weighted,0.66667,3.499999999999997,-0.0155315539591196,
bn,ILP-QMC-weighted,0.66667,3.5499999999999967,-0.0155672034090148,
bn,ILP-QMC-weighted,0.66667,3.5999999999999965,-0.0154201365760719,
bn,ILP-QMC-weighted,0.66667,3.649999999999997,-0.0151371133625595,
bn,ILP-QMC-weighted,0.66667,3.699999999999996,-0.0147549970675751,
bn,ILP-QMC-weighted,0.66667,3.749999999999996,-0.0143027283578671,
bn,ILP-QMC-weighted,0.66667,3.799999999999996,-0.013802915407922,
bn,ILP-QMC-weighted,0.66667,3.849999999999996,-0.0132731139496868,
bn,ILP-QMC-weighted,0.66667,3.899999999999996,-0.0127268568736944,
bn,ILP-QMC-weighted,0.66667,3.9499999999999953,-0.0121744816225275,
bn,ILP-QMC-weighted,0.66667,3.999999999999995,-0.0116237943947199,
bn,ILP-QMC-weighted,0.66667,4.049999999999995,-0.011080602713525,
bn,ILP-QMC-weighted,0.66667,4.099999999999994,-0.0105491418744376,
bn,ILP-QMC-weighted,0.66667,4.149999999999995,-0.0100324158958526,
bn,ILP-QMC-weighted,0.66667,4.199999999999994,-0.0095324696396801,
bn,ILP-QMC-weighted,0.66667,4.249999999999995,-0.0090506055656449,
bn,ILP-QMC-weighted,0.66667,4.299999999999994,-0.0085875559908821,
bn,ILP-QMC-weighted,0.66667,4.349999999999994,-0.0081436196292221,
bn,ILP-QMC-weighted,0.66667,4.399999999999993,-0.0077187694880276,
bn,ILP-QMC-weighted,0.66667,4.449999999999994,-0.0073127378285651,
bn,ILP-QMC-weighted,0.66667,4.499999999999993,-0.0069250827867923,
bn,ILP-QMC-weighted,0.66667,4.549999999999994,-0.0065552403550626,
bn,ILP-QMC-weighted,0.66667,4.5999999999999925,-0.0062025647013976,
bn,ILP-QMC-weighted,0.66667,4.649999999999993,-0.0058663592181469,
bn,ILP-QMC-weighted,0.66667,4.699999999999992,-0.0055459002202624,
bn,ILP-QMC-weighted,0.66667,4.749999999999993,-0.0052404548327276,
bn,ILP-QMC-weighted,0.66667,4.799999999999992,-0.0049492943000251,
bn,ILP-QMC-weighted,0.66667,4.8499999999999925,-0.004671703703365,
bn,ILP-QMC-weighted,0.66667,4.899999999999992,-0.0044069888725797,
bn,ILP-QMC-weighted,0.66667,4.949999999999992,-0.0041544811195395,
bn,ILP-QMC-weighted,0.66667,4.999999999999991,-0.0039135402914896,
bn,ILP-QMC-weighted,0.66667,5.049999999999992,-0.0036835565395199,
bn,ILP-QMC-weighted,0.66667,5.099999999999991,-0.0034639511146448,
bn,ILP-QMC-weighted,0.66667,5.149999999999992,-0.0032541764377773,
bn,ILP-QMC-weighted,0.66667,5.19999999999999,-0.0030537156369048,
bn,ILP-QMC-weighted,0.66667,5.249999999999991,-0.0028620817025446,
bn,ILP-QMC-weighted,0.66667,5.29999999999999,-0.0026788163788298,
bn,ILP-QMC-weighted,0.66667,5.349999999999991,-0.0025034888808495,
bn,ILP-QMC-weighted,0.66667,5.39999999999999,-0.00233569450765,
bn,ILP-QMC-weighted,0.66667,5.44999999999999,-0.0021750532034596,
bn,ILP-QMC-weighted,0.66667,5.499999999999989,-0.0020212081065045,
bn,ILP-QMC-weighted,0.66667,5.54999999999999,-0.0018738241144173,
bn,ILP-QMC-weighted,0.66667,5.599999999999989,-0.0017325864870345,
bn,ILP-QMC-weighted,0.66667,5.64999999999999,-0.0015971995011545,
bn,ILP-QMC-weighted,0.66667,5.699999999999989,-0.0014673851669249,
bn,ILP-QMC-weighted,0.66667,5.749999999999989,-0.0013428820117171,
bn,ILP-QMC-weighted,0.66667,5.799999999999988,-0.0012234439346325,
bn,ILP-QMC-weighted,0.66667,5.849999999999989,-0.0011088391325548,
bn,ILP-QMC-weighted,0.66667,5.899999999999988,-0.0009988490971624,
bn,ILP-QMC-weighted,0.66667,5.949999999999989,-0.0008932676811026,
bn,ILP-QMC-weighted,0.66667,5.999999999999988,-0.00079190023086,
bn,ILP-QMC-weighted,0.66667,6.049999999999988,-0.0006945627831802,
bn,ILP-QMC-weighted,0.66667,6.099999999999987,-0.0006010813216574,
bn,ILP-QMC-weighted,0.66667,6.149999999999988,-0.0005112910899374,
bn,ILP-QMC-weighted,0.66667,6.199999999999987,-0.000425035957865,
bn,ILP-QMC-weighted,0.66667,6.249999999999988,-0.0003421678369575,
bn,ILP-QMC-weighted,0.66667,6.2999999999999865,-0.0002625461416769,
bn,ILP-QMC-weighted,0.66667,6.349999999999987,-0.000186037293087,
bn,ILP-QMC-weighted,0.66667,6.399999999999986,-0.0001125142616427,
bn,ILP-QMC-weighted,0.66667,6.449999999999987,-4.185614602025822e-05,
bn,ILP-QMC-weighted,0.66667,6.499999999999986,2.6052214880500912e-05,
bn,ILP-QMC-weighted,0.66667,6.5499999999999865,9.132059949745752e-05,
bn,ILP-QMC-weighted,0.66667,6.599999999999985,0.0001540537332473,
bn,ILP-QMC-weighted,0.66667,6.649999999999986,0.0002143515925654,
bn,ILP-QMC-weighted,0.66667,6.699999999999985,0.0002723096855179,
bn,ILP-QMC-weighted,0.66667,6.749999999999986,0.0003280193109773,
bn,ILP-QMC-weighted,0.66667,6.799999999999985,0.0003815677981853,
bn,ILP-QMC-weighted,0.66667,6.849999999999985,0.0004330387283904,
bn,ILP-QMC-weighted,0.66667,6.899999999999984,0.0004825121400875,
bn,ILP-QMC-weighted,0.66667,6.949999999999985,0.000530064719288,
bn,ILP-QMC-weighted,0.66667,6.999999999999984,0.0005757699760726,
bn,ILP-QMC-weighted,0.66667,7.049999999999985,0.0006196984086503,
bn,ILP-QMC-weighted,0.66667,7.099999999999984,0.0006619176559503,
bn,ILP-QMC-weighted,0.66667,7.149999999999984,0.0007024926397303,
bn,ILP-QMC-weighted,0.66667,7.199999999999983,0.0007414856971124,
bn,ILP-QMC-weighted,0.66667,7.249999999999984,0.0007789567043126,
bn,ILP-QMC-weighted,0.66667,7.299999999999983,0.0008149631923455,
bn,ILP-QMC-weighted,0.66667,7.349999999999984,0.0008495604553475,
bn,ILP-QMC-weighted,0.66667,7.399999999999983,0.0008828016521276,
bn,ILP-QMC-weighted,0.66667,7.449999999999983,0.0009147379014899,
bn,ILP-QMC-weighted,0.66667,7.499999999999982,0.0009454183718826,
bn,ILP-QMC-weighted,0.66667,7.549999999999983,0.0009748903657378,
bn,ILP-QMC-weighted,0.66667,7.599999999999982,0.0010031993990056,
bn,ILP-QMC-weighted,0.66667,7.649999999999983,0.0010303892761927,
bn,ILP-QMC-weighted,0.66667,7.699999999999981,0.0010565021612949,
bn,ILP-QMC-weighted,0.66667,7.749999999999982,0.0010815786449178,
bn,ILP-QMC-weighted,0.66667,7.799999999999981,0.0011056578078525,
bn,ILP-QMC-weighted,0.66667,7.849999999999982,0.0011287772814103,
bn,ILP-QMC-weighted,0.66667,7.899999999999981,0.0011509733046954,
bn,ILP-QMC-weighted,0.66667,7.949999999999981,0.0011722807790901,
bn,ILP-QMC-weighted,0.66667,7.9999999999999805,0.0011927333200727,
bn,ILP-QMC-weighted,0.66667,8.049999999999981,0.0012123633066023,
bn,ILP-QMC-weighted,0.66667,8.09999999999998,0.0012312019282276,
bn,ILP-QMC-weighted,0.66667,8.14999999999998,0.0012492792300351,
bn,ILP-QMC-weighted,0.66667,8.19999999999998,0.0012666241556127,
bn,ILP-QMC-weighted,0.66667,8.24999999999998,0.0012832645881326,
bn,ILP-QMC-weighted,0.66667,8.29999999999998,0.0012992273896603,
bn,ILP-QMC-weighted,0.66667,8.34999999999998,0.0013145384388302,
bn,ILP-QMC-weighted,0.66667,8.399999999999979,0.0013292226669578,
bn,ILP-QMC-weighted,0.66667,8.44999999999998,0.0013433040926722,
bn,ILP-QMC-weighted,0.66667,8.499999999999979,0.0013568058551278,
bn,ILP-QMC-weighted,0.66667,8.54999999999998,0.0013697502459049,
bn,ILP-QMC-weighted,0.66667,8.599999999999978,0.0013821587396849,
bn,ILP-QMC-weighted,0.66667,8.649999999999979,0.0013940520237225,
bn,ILP-QMC-weighted,0.66667,8.699999999999978,0.0014054500262048,
bn,ILP-QMC-weighted,0.66667,8.749999999999979,0.0014163719434803,
bn,ILP-QMC-weighted,0.66667,8.799999999999978,0.0014268362663072,
bn,ILP-QMC-weighted,0.66667,8.849999999999978,0.0014368608051125,
bn,ILP-QMC-weighted,0.66667,8.899999999999977,0.0014464627142949,
bn,ILP-QMC-weighted,0.66667,8.949999999999978,0.0014556585156775,
bn,ILP-QMC-weighted,0.66667,8.999999999999977,0.0014644641210752,
c2,ILP-QMC-weighted,0.0,2.6,0.1210245642496561,
c2,ILP-QMC-weighted,0.0,2.65,0.0946907911362462,
c2,ILP-QMC-weighted,0.0,2.7,0.0723417168266316,
c2,ILP-QMC-weighted,0.0,2.75,0.0535194058582009,
c2,ILP-QMC-weighted,0.0,2.7999999999999994,0.0377951246914163,
c2,ILP-QMC-weighted,0.0,2.849999999999999,0.0247706308605311,
c2,ILP-QMC-weighted,0.0,2.899999999999999,0.0140803721507207,
c2,ILP-QMC-weighted,0.0,2.949999999999999,0.0053929197735334,
c2,ILP-QMC-weighted,0.0,2.9999999999999987,-0.0015889641717263,
c2,ILP-QMC-weighted,0.0,3.0499999999999985,-0.0071293743083584,
c2,ILP-QMC-weighted,0.0,3.0999999999999983,-0.0114608747130988,
c2,ILP-QMC-weighted,0.0,3.149999999999998,-0.0147862907720162,
c2,ILP-QMC-weighted,0.0,3.199999999999998,-0.0172805993910358,
c2,ILP-QMC-weighted,0.0,3.249999999999998,-0.0190930148415766,
c2,ILP-QMC-weighted,0.0,3.2999999999999976,-0.0203493547257309,
c2,ILP-QMC-weighted,0.0,3.349999999999997,-0.0211546570874041,
c2,ILP-QMC-weighted,0.0,3.399999999999997,-0.0215959179306715,
c2,ILP-QMC-weighted,0.0,3.449999999999997,-0.0217447822758085,
c2,ILP-QMC-weighted,0.0,3.499999999999997,-0.0216600456338413,
c2,ILP-QMC-weighted,0.0,3.5499999999999967,-0.0213898754682837,
c2,ILP-QMC-weighted,0.0,3.5999999999999965,-0.0209737161020715,
c2,ILP-QMC-weighted,0.0,3.649999999999997,-0.0204438811808636,
c2,ILP-QMC-weighted,0.0,3.699999999999996,-0.0198268621190988,
c2,ILP-QMC-weighted,0.0,3.749999999999996,-0.019144391776761,
c2,ILP-QMC-weighted,0.0,3.799999999999996,-0.0184143044662636,
c2,ILP-QMC-weighted,0.0,3.849999999999996,-0.017651230279859,
c2,ILP-QMC-weighted,0.0,3.899999999999996,-0.0168671564737641,
c2,ILP-QMC-weighted,0.0,3.9499999999999953,-0.0160718829328887,
c2,ILP-QMC-weighted,0.0,3.999999999999995,-0.0152733934356312,
c2,ILP-QMC-weighted,0.0,4.049999999999995,-0.0144781598957264,
c2,ILP-QMC-weighted,0.0,4.099999999999994,-0.0136913930477708,
c2,ILP-QMC-weighted,0.0,4.149999999999995,-0.012917250099206,
c2,ILP-QMC-weighted,0.0,4.199999999999994,-0.0121590075766562,
c2,ILP-QMC-weighted,0.0,4.249999999999995,-0.0114192058234214,
c2,ILP-QMC-weighted,0.0,4.299999999999994,-0.0106997702440665,
c2,ILP-QMC-weighted,0.0,4.349999999999994,-0.0100021133468866,
c2,ILP-QMC-weighted,0.0,4.399999999999993,-0.0093272208299266,
c2,ILP-QMC-weighted,0.0,4.449999999999994,-0.0086757243331563,
c2,ILP-QMC-weighted,0.0,4.499999999999993,-0.0080479629933716,
c2,ILP-QMC-weighted,0.0,4.549999999999994,-0.0074440355567215,
c2,ILP-QMC-weighted,0.0,4.5999999999999925,-0.0068638445007884,
c2,ILP-QMC-weighted,0.0,4.649999999999993,-0.0063071333757909,
c2,ILP-QMC-weighted,0.0,4.699999999999992,-0.0057735183786187,
c2,ILP-QMC-weighted,0.0,4.749999999999993,-0.0052625150136416,
c2,ILP-QMC-weighted,0.0,4.799999999999992,-0.0047735605629286,
c2,ILP-QMC-weighted,0.0,4.8499999999999925,-0.0043060329796835,
c2,ILP-QMC-weighted,0.0,4.899999999999992,-0.0038592667277512,
c2,ILP-QMC-weighted,0.0,4.949999999999992,-0.0034325660138465,
c2,ILP-QMC-weighted,0.0,4.999999999999991,-0.0030252157946311,
c2,ILP-QMC-weighted,0.0,5.049999999999992,-0.0026364908860916,
c2,ILP-QMC-weighted,0.0,5.099999999999991,-0.0022656634561686,
c2,ILP-QMC-weighted,0.0,5.149999999999992,-0.0019120091417264,
c2,ILP-QMC-weighted,0.0,5.19999999999999,-0.0015748119969511,
c2,ILP-QMC-weighted,0.0,5.249999999999991,-0.0012533684509534,
c2,ILP-QMC-weighted,0.0,5.29999999999999,-0.0009469904272414,
c2,ILP-QMC-weighted,0.0,5.349999999999991,-0.0006550077560936,
c2,ILP-QMC-weighted,0.0,5.39999999999999,-0.0003767699921759,
c2,ILP-QMC-weighted,0.0,5.44999999999999,-0.0001116477337212,
c2,ILP-QMC-weighted,0.0,5.499999999999989,0.000140966474321,
c2,ILP-QMC-weighted,0.0,5.54999999999999,0.0003816575826265,
c2,ILP-QMC-weighted,0.0,5.599999999999989,0.0006109877652136,
c2,ILP-QMC-weighted,0.0,5.64999999999999,0.0008294963811614,
c2,ILP-QMC-weighted,0.0,5.699999999999989,0.0010377001267087,
c2,ILP-QMC-weighted,0.0,5.749999999999989,0.001236093340676,
c2,ILP-QMC-weighted,0.0,5.799999999999988,0.0014251484317764,
c2,ILP-QMC-weighted,0.0,5.849999999999989,0.0016053164013207,
c2,ILP-QMC-weighted,0.0,5.899999999999988,0.0017770274389707,
c2,ILP-QMC-weighted,0.0,5.949999999999989,0.0019406915727708,
c2,ILP-QMC-weighted,0.0,5.999999999999988,0.0020966993578062,
c2,ILP-QMC-weighted,0.0,6.049999999999988,0.0022454225904384,
c2,ILP-QMC-weighted,0.0,6.099999999999987,0.0023872150373289,
c2,ILP-QMC-weighted,0.0,6.149999999999988,0.0025224131703565,
c2,ILP-QMC-weighted,0.0,6.199999999999987,0.0026513369002163,
c2,ILP-QMC-weighted,0.0,6.249999999999988,0.0027742903027982,
c2,ILP-QMC-weighted,0.0,6.2999999999999865,0.0028915623337137,
c2,ILP-QMC-weighted,0.0,6.349999999999987,0.0030034275272337,
c2,ILP-QMC-weighted,0.0,6.399999999999986,0.0031101466768115,
c2,ILP-QMC-weighted,0.0,6.449999999999987,0.0032119674950283,
c2,ILP-QMC-weighted,0.0,6.499999999999986,0.0033091252514161,
c2,ILP-QMC-weighted,0.0,6.5499999999999865,0.0034018433870484,
c2,ILP-QMC-weighted,0.0,6.599999999999985,0.003490334105261,
c2,ILP-QMC-weighted,0.0,6.649999999999986,0.0035747989381711,
c2,ILP-QMC-weighted,0.0,6.699999999999985,0.0036554292888837,
c2,ILP-QMC-weighted,0.0,6.749999999999986,0.0037324069496262,
c2,ILP-QMC-weighted,0.0,6.799999999999985,0.0038059045960512,
c2,ILP-QMC-weighted,0.0,6.849999999999985,0.0038760862582734,
c2,ILP-QMC-weighted,0.0,6.899999999999984,0.0039431077691665,
c2,ILP-QMC-weighted,0.0,6.949999999999985,0.0040071171906035,
c2,ILP-QMC-weighted,0.0,6.999999999999984,0.0040682552184012,
c2,ILP-QMC-weighted,0.0,7.049999999999985,0.0041266555666865,
c2,ILP-QMC-weighted,0.0,7.099999999999984,0.0041824453325514,
c2,ILP-QMC-weighted,0.0,7.149999999999984,0.004235745341746,
c2,ILP-QMC-weighted,0.0,7.199999999999983,0.0042866704762483,
c2,ILP-QMC-weighted,0.0,7.249999999999984,0.0043353299845714,
c2,ILP-QMC-weighted,0.0,7.299999999999983,0.0043818277755383,
c2,ILP-QMC-weighted,0.0,7.349999999999984,0.0044262626964064,
c2,ILP-QMC-weighted,0.0,7.399999999999983,0.0044687287960289,
c2,ILP-QMC-weighted,0.0,7.449999999999983,0.004509315573884,
c2,ILP-QMC-weighted,0.0,7.499999999999982,0.0045481082156211,
c2,ILP-QMC-weighted,0.0,7.549999999999983,0.0045851878159037,
c2,ILP-QMC-weighted,0.0,7.599999999999982,0.0046206315891339,
c2,ILP-QMC-weighted,0.0,7.649999999999983,0.0046545130687709,
c2,ILP-QMC-weighted,0.0,7.699999999999981,0.004686902295826,
c2,ILP-QMC-weighted,0.0,7.749999999999982,0.0047178659971462,
c2,ILP-QMC-weighted,0.0,7.799999999999981,0.0047474677540062,
c2,ILP-QMC-weighted,0.0,7.849999999999982,0.0047757681616058,
c2,ILP-QMC-weighted,0.0,7.899999999999981,0.0048028249799285,
c2,ILP-QMC-weighted,0.0,7.949999999999981,0.0048286932764414,
c2,ILP-QMC-weighted,0.0,7.9999999999999805,0.0048534255611034,
c2,ILP-QMC-weighted,0.0,8.049999999999981,0.0048770719141115,
c2,ILP-QMC-weighted,0.0,8.09999999999998,0.0048996801067833,
c2,ILP-QMC-weighted,0.0,8.14999999999998,0.0049212957159765,
c2,ILP-QMC-weighted,0.0,8.19999999999998,0.0049419622323885,
c2,ILP-QMC-weighted,0.0,8.24999999999998,0.0049617211631041,
c2,ILP-QMC-weighted,0.0,8.29999999999998,0.0049806121287039,
c2,ILP-QMC-weighted,0.0,8.34999999999998,0.0049986729552289,
c2,ILP-QMC-weighted,0.0,8.399999999999979,0.0050159397613285,
c2,ILP-QMC-weighted,0.0,8.44999999999998,0.0050324470408034,
c2,ILP-QMC-weighted,0.0,8.499999999999979,0.0050482277408336,
c2,ILP-QMC-weighted,0.0,8.54999999999998,0.0050633133361364,
c2,ILP-QMC-weighted,0.0,8.599999999999978,0.0050777338992915,
c2,ILP-QMC-weighted,0.0,8.649999999999979,0.0050915181674557,
c2,ILP-QMC-weighted,0.0,8.699999999999978,0.0051046936056113,
c2,ILP-QMC-weighted,0.0,8.749999999999979,0.0051172864665387,
c2,ILP-QMC-weighted,0.0,8.799999999999978,0.0051293218477432,
c2,ILP-QMC-weighted,0.0,8.849999999999978,0.0051408237454859,
c2,ILP-QMC-weighted,0.0,8.899999999999977,0.0051518151060641,
c2,ILP-QMC-weighted,0.0,8.949999999999978,0.0051623178745066,
c2,ILP-QMC-weighted,0.0,8.999999999999977,0.0051723530408382,
c2,ILP-QMC-weighted,0.16667,2.6,0.1217592769402662,
c2,ILP-QMC-weighted,0.16667,2.65,0.095892510959886,
c2,ILP-QMC-weighted,0.16667,2.7,0.073779780244231,
c2,ILP-QMC-weighted,0.16667,2.75,0.0550116972333238,
c2,ILP-QMC-weighted,0.16667,2.7999999999999994,0.0392159406157688,
c2,ILP-QMC-weighted,0.16667,2.849999999999999,0.0260484525523212,
c2,ILP-QMC-weighted,0.16667,2.899999999999999,0.0151878051560263,
c2,ILP-QMC-weighted,0.16667,2.949999999999999,0.0063327910041461,
c2,ILP-QMC-weighted,0.16667,2.9999999999999987,-0.0007973067031814,
c2,ILP-QMC-weighted,0.16667,3.0499999999999985,-0.006460779662456,
c2,ILP-QMC-weighted,0.16667,3.0999999999999983,-0.0108911052920159,
c2,ILP-QMC-weighted,0.16667,3.149999999999998,-0.0142951566729614,
c2,ILP-QMC-weighted,0.16667,3.199999999999998,-0.0168526426000159,
c2,ILP-QMC-weighted,0.16667,3.249999999999998,-0.0187169171365413,
c2,ILP-QMC-weighted,0.16667,3.2999999999999976,-0.0200169228893187,
c2,ILP-QMC-weighted,0.16667,3.349999999999997,-0.0208598536079263,
c2,ILP-QMC-weighted,0.16667,3.399999999999997,-0.0213341151842438,
c2,ILP-QMC-weighted,0.16667,3.449999999999997,-0.0215122562004115,
c2,ILP-QMC-weighted,0.16667,3.499999999999997,-0.0214536599046812,
c2,ILP-QMC-weighted,0.16667,3.5499999999999967,-0.021206895935756,
c2,ILP-QMC-weighted,0.16667,3.5999999999999965,-0.0208117058803916,
c2,ILP-QMC-weighted,0.16667,3.649999999999997,-0.0203006420487135,
c2,ILP-QMC-weighted,0.16667,3.699999999999996,-0.0197004008627015,
c2,ILP-QMC-weighted,0.16667,3.749999999999996,-0.0190328991711741,
c2,ILP-QMC-weighted,0.16667,3.799999999999996,-0.0183161402623515,
c2,ILP-QMC-weighted,0.16667,3.849999999999996,-0.0175649108510009,
c2,ILP-QMC-weighted,0.16667,3.899999999999996,-0.0167913435674362,
c2,ILP-QMC-weighted,0.16667,3.9499999999999953,-0.0160053728930336,
c2,ILP-QMC-weighted,0.16667,3.999999999999995,-0.0152151067046411,
c2,ILP-QMC-weighted,0.16667,4.049999999999995,-0.0144271307978787,
c2,ILP-QMC-weighted,0.16667,4.099999999999994,-0.013646759924959,
c2,ILP-QMC-weighted,0.16667,4.149999999999995,-0.012878245881196,
c2,ILP-QMC-weighted,0.16667,4.199999999999994,-0.0121249508555711,
c2,ILP-QMC-weighted,0.16667,4.249999999999995,-0.0113894924818565,
c2,ILP-QMC-weighted,0.16667,4.299999999999994,-0.0106738656655736,
c2,ILP-QMC-weighted,0.16667,4.349999999999994,-0.0099795452194335,
c2,ILP-QMC-weighted,0.16667,4.399999999999993,-0.0093075725383666,
c2,ILP-QMC-weighted,0.16667,4.449999999999994,-0.0086586289254713,
c2,ILP-QMC-weighted,0.16667,4.499999999999993,-0.0080330976973614,
c2,ILP-QMC-weighted,0.16667,4.549999999999994,-0.007431116818191,
c2,ILP-QMC-weighted,0.16667,4.5999999999999925,-0.0068526235107038,
c2,ILP-QMC-weighted,0.16667,4.649999999999993,-0.006297392052021,
c2,ILP-QMC-weighted,0.16667,4.699999999999992,-0.0057650657671386,
c2,ILP-QMC-weighted,0.16667,4.749999999999993,-0.0052551840743841,
c2,ILP-QMC-weighted,0.16667,4.799999999999992,-0.0047672053064262,
c2,ILP-QMC-weighted,0.16667,4.8499999999999925,-0.0043005259220558,
c2,ILP-QMC-weighted,0.16667,4.899999999999992,-0.003854496633421,
c2,ILP-QMC-weighted,0.16667,4.949999999999992,-0.0034284358972813,
c2,ILP-QMC-weighted,0.16667,4.999999999999991,-0.0030216411545209,
c2,ILP-QMC-weighted,0.16667,5.049999999999992,-0.0026333981474513,
c2,ILP-QMC-weighted,0.16667,5.099999999999991,-0.0022629885979412,
c2,ILP-QMC-weighted,0.16667,5.149999999999992,-0.0019096964894842,
c2,ILP-QMC-weighted,0.16667,5.19999999999999,-0.001572813162169,
c2,ILP-QMC-weighted,0.16667,5.249999999999991,-0.0012516414002012,
c2,ILP-QMC-weighted,0.16667,5.29999999999999,-0.0009454986662591,
c2,ILP-QMC-weighted,0.16667,5.349999999999991,-0.0006537196153288,
c2,ILP-QMC-weighted,0.16667,5.39999999999999,-0.0003756580017384,
c2,ILP-QMC-weighted,0.16667,5.44999999999999,-0.0001106880770915,
c2,ILP-QMC-weighted,0.16667,5.499999999999989,0.0001417944373711,
c2,ILP-QMC-weighted,0.16667,5.54999999999999,0.0003823717323436,
c2,ILP-QMC-weighted,0.16667,5.599999999999989,0.0006116035848489,
c2,ILP-QMC-weighted,0.16667,5.64999999999999,0.0008300272732562,
c2,ILP-QMC-weighted,0.16667,5.699999999999989,0.0010381576885114,
c2,ILP-QMC-weighted,0.16667,5.749999999999989,0.001236487603804,
c2,ILP-QMC-weighted,0.16667,5.799999999999988,0.0014254880706561,
c2,ILP-QMC-weighted,0.16667,5.849999999999989,0.0016056089143665,
c2,ILP-QMC-weighted,0.16667,5.899999999999988,0.0017772793059682,
c2,ILP-QMC-weighted,0.16667,5.949999999999989,0.0019409083915657,
c2,ILP-QMC-weighted,0.16667,5.999999999999988,0.0020968859629189,
c2,ILP-QMC-weighted,0.16667,6.049999999999988,0.0022455831559664,
c2,ILP-QMC-weighted,0.16667,6.099999999999987,0.0023873531661662,
c2,ILP-QMC-weighted,0.16667,6.149999999999988,0.0025225319715289,
c2,ILP-QMC-weighted,0.16667,6.199999999999987,0.0026514390558709,
c2,ILP-QMC-weighted,0.16667,6.249999999999988,0.0027743781262312,
c2,ILP-QMC-weighted,0.16667,6.2999999999999865,0.0028916378195908,
c2,ILP-QMC-weighted,0.16667,6.349999999999987,0.0030034923950559,
c2,ILP-QMC-weighted,0.16667,6.399999999999986,0.0031102024085161,
c2,ILP-QMC-weighted,0.16667,6.449999999999987,0.0032120153675085,
c2,ILP-QMC-weighted,0.16667,6.499999999999986,0.0033091663646338,
c2,ILP-QMC-weighted,0.16667,6.5499999999999865,0.0034018786883311,
c2,ILP-QMC-weighted,0.16667,6.599999999999985,0.0034903644103039,
c2,ILP-QMC-weighted,0.16667,6.649999999999986,0.0035748249491582,
c2,ILP-QMC-weighted,0.16667,6.699999999999985,0.0036554516101636,
c2,ILP-QMC-weighted,0.16667,6.749999999999986,0.0037324261012114,
c2,ILP-QMC-weighted,0.16667,6.799999999999985,0.0038059210252985,
c2,ILP-QMC-weighted,0.16667,6.849999999999985,0.0038761003499487,
c2,ILP-QMC-weighted,0.16667,6.899999999999984,0.0039431198541359,
c2,ILP-QMC-weighted,0.16667,6.949999999999985,0.0040071275533311,
c2,ILP-QMC-weighted,0.16667,6.999999999999984,0.0040682641034033,
c2,ILP-QMC-weighted,0.16667,7.049999999999985,0.0041266631841008,
c2,ILP-QMC-weighted,0.16667,7.099999999999984,0.0041824518629214,
c2,ILP-QMC-weighted,0.16667,7.149999999999984,0.0042357509401265,
c2,ILP-QMC-weighted,0.16667,7.199999999999983,0.0042866752757788,
c2,ILP-QMC-weighted,0.16667,7.249999999999984,0.0043353340995011,
c2,ILP-QMC-weighted,0.16667,7.299999999999983,0.0043818313038812,
c2,ILP-QMC-weighted,0.16667,7.349999999999984,0.0044262657221887,
c2,ILP-QMC-weighted,0.16667,7.399999999999983,0.0044687313912534,
c2,ILP-QMC-weighted,0.16667,7.449999999999983,0.0045093178001964,
c2,ILP-QMC-weighted,0.16667,7.499999999999982,0.0045481101257687,
c2,ILP-QMC-weighted,0.16667,7.549999999999983,0.0045851894549864,
c2,ILP-QMC-weighted,0.16667,7.599999999999982,0.0046206329956861,
c2,ILP-QMC-weighted,0.16667,7.649999999999983,0.0046545142757015,
c2,ILP-QMC-weighted,0.16667,7.699999999999981,0.004686903331236,
c2,ILP-QMC-weighted,0.16667,7.749999999999982,0.0047178668850085,
c2,ILP-QMC-weighted,0.16667,7.799999999999981,0.0047474685147834,
c2,ILP-QMC-weighted,0.16667,7.849999999999982,0.0047757688127534,
c2,ILP-QMC-weighted,0.16667,7.899999999999981,0.0048028255363234,
c2,ILP-QMC-weighted,0.16667,7.949999999999981,0.0048286937507633,
c2,ILP-QMC-weighted,0.16667,7.9999999999999805,0.0048534259641463,
c2,ILP-QMC-weighted,0.16667,8.049999999999981,0.0048770722550584,
c2,ILP-QMC-weighted,0.16667,8.09999999999998,0.0048996803934562,
c2,ILP-QMC-weighted,0.16667,8.14999999999998,0.004921295955051,
c2,ILP-QMC-weighted,0.16667,8.19999999999998,0.004941962429604,
c2,ILP-QMC-weighted,0.16667,8.24999999999998,0.0049617213234265,
c2,ILP-QMC-weighted,0.16667,8.29999999999998,0.0049806122564861,
c2,ILP-QMC-weighted,0.16667,8.34999999999998,0.004998673054346,
c2,ILP-QMC-weighted,0.16667,8.399999999999979,0.0050159398352835,
c2,ILP-QMC-weighted,0.16667,8.44999999999998,0.0050324470928133,
c2,ILP-QMC-weighted,0.16667,8.499999999999979,0.0050482277739165,
c2,ILP-QMC-weighted,0.16667,8.54999999999998,0.0050633133531814,
c2,ILP-QMC-weighted,0.16667,8.599999999999978,0.0050777339031009,
c2,ILP-QMC-weighted,0.16667,8.649999999999979,0.005091518160734,
c2,ILP-QMC-weighted,0.16667,8.699999999999978,0.005104693590936,
c2,ILP-QMC-weighted,0.16667,8.749999999999979,0.005117286446354,
c2,ILP-QMC-weighted,0.16667,8.799999999999978,0.0051293218243415,
c2,ILP-QMC-weighted,0.16667,8.849999999999978,0.005140823720974,
c2,ILP-QMC-weighted,0.16667,8.899999999999977,0.005151815082339,
c2,ILP-QMC-weighted,0.16667,8.949999999999978,0.0051623178532311,
c2,ILP-QMC-weighted,0.16667,8.999999999999977,0.0051723530234157,
c2,ILP-QMC-weighted,0.5,2.6,0.1474924500863315,
c2,ILP-QMC-weighted,0.5,2.65,0.1183007364477912,
c2,ILP-QMC-weighted,0.5,2.7,0.0932780301261484,
c2,ILP-QMC-weighted,0.5,2.75,0.0719459454907935,
c2,ILP-QMC-weighted,0.5,2.7999999999999994,0.0538821220354632,
c2,ILP-QMC-weighted,0.5,2.849999999999999,0.0387076821357883,
c2,ILP-QMC-weighted,0.5,2.899999999999999,0.0260767336759037,
c2,ILP-QMC-weighted,0.5,2.949999999999999,0.0156691484710309,
c2,ILP-QMC-weighted,0.5,2.9999999999999987,0.0071871104616763,
c2,ILP-QMC-weighted,0.5,3.0499999999999985,0.0003549234538589,
c2,ILP-QMC-weighted,0.5,3.0999999999999983,-0.0050792320197912,
c2,ILP-QMC-weighted,0.5,3.149999999999998,-0.0093411380057242,
c2,ILP-QMC-weighted,0.5,3.199999999999998,-0.012629179171661,
c2,ILP-QMC-weighted,0.5,3.249999999999998,-0.0151143576663841,
c2,ILP-QMC-weighted,0.5,3.2999999999999976,-0.016941671321546,
c2,ILP-QMC-weighted,0.5,3.349999999999997,-0.0182324921030936,
c2,ILP-QMC-weighted,0.5,3.399999999999997,-0.0190874777391059,
c2,ILP-QMC-weighted,0.5,3.449999999999997,-0.0195896090045213,
c2,ILP-QMC-weighted,0.5,3.499999999999997,-0.019807071234096,
c2,ILP-QMC-weighted,0.5,3.5499999999999967,-0.0197958249373462,
c2,ILP-QMC-weighted,0.5,3.5999999999999965,-0.0196018068427488,
c2,ILP-QMC-weighted,0.5,3.649999999999997,-0.0192627639821214,
c2,ILP-QMC-weighted,0.5,3.699999999999996,-0.0188097558546536,
c2,ILP-QMC-weighted,0.5,3.749999999999996,-0.0182683725424741,
c2,ILP-QMC-weighted,0.5,3.799999999999996,-0.0176597179794386,
c2,ILP-QMC-weighted,0.5,3.849999999999996,-0.0170012031388635,
c2,ILP-QMC-weighted,0.5,3.899999999999996,-0.0163071872514963,
c2,ILP-QMC-weighted,0.5,3.9499999999999953,-0.0155894982368787,
c2,ILP-QMC-weighted,0.5,3.999999999999995,-0.014857857252374,
c2,ILP-QMC-weighted,0.5,4.049999999999995,-0.0141202269689539,
c2,ILP-QMC-weighted,0.5,4.099999999999994,-0.0133830989021035,
c2,ILP-QMC-weighted,0.5,4.149999999999995,-0.0126517317533316,
c2,ILP-QMC-weighted,0.5,4.199999999999994,-0.0119303501011334,
c2,ILP-QMC-weighted,0.5,4.249999999999995,-0.0112223107673514,
c2,ILP-QMC-weighted,0.5,4.299999999999994,-0.0105302426415638,
c2,ILP-QMC-weighted,0.5,4.349999999999994,-0.0098561645623309,
c2,ILP-QMC-weighted,0.5,4.399999999999993,-0.0092015849429536,
c2,ILP-QMC-weighted,0.5,4.449999999999994,-0.0085675861241609,
c2,ILP-QMC-weighted,0.5,4.499999999999993,-0.0079548958861215,
c2,ILP-QMC-weighted,0.5,4.549999999999994,-0.0073639481197034,
c2,ILP-QMC-weighted,0.5,4.5999999999999925,-0.0067949343136337,
c2,ILP-QMC-weighted,0.5,4.649999999999993,-0.0062478472390585,
c2,ILP-QMC-weighted,0.5,4.699999999999992,-0.0057225179905486,
c2,ILP-QMC-weighted,0.5,4.749999999999993,-0.0052186473608664,
c2,ILP-QMC-weighted,0.5,4.799999999999992,-0.0047358323773192,
c2,ILP-QMC-weighted,0.5,4.8499999999999925,-0.0042735887033016,
c2,ILP-QMC-weighted,0.5,4.899999999999992,-0.0038313695050389,
c2,ILP-QMC-weighted,0.5,4.949999999999992,-0.0034085812962389,
c2,ILP-QMC-weighted,0.5,4.999999999999991,-0.0030045971997365,
c2,ILP-QMC-weighted,0.5,5.049999999999992,-0.0026187680025966,
c2,ILP-QMC-weighted,0.5,5.099999999999991,-0.0022504313278366,
c2,ILP-QMC-weighted,0.5,5.149999999999992,-0.0018989192003315,
c2,ILP-QMC-weighted,0.5,5.19999999999999,-0.0015635642453988,
c2,ILP-QMC-weighted,0.5,5.249999999999991,-0.0012437047250291,
c2,ILP-QMC-weighted,0.5,5.29999999999999,-0.0009386885878637,
c2,ILP-QMC-weighted,0.5,5.349999999999991,-0.0006478766841739,
c2,ILP-QMC-weighted,0.5,5.39999999999999,-0.0003706452756988,
c2,ILP-QMC-weighted,0.5,5.44999999999999,-0.0001063879517841,
c2,ILP-QMC-weighted,0.5,5.499999999999989,0.0001454829527611,
c2,ILP-QMC-weighted,0.5,5.54999999999999,0.0003855353562487,
c2,ILP-QMC-weighted,0.5,5.599999999999989,0.000614316775291,
c2,ILP-QMC-weighted,0.5,5.64999999999999,0.000832353956806,
c2,ILP-QMC-weighted,0.5,5.699999999999989,0.0010401527459764,
c2,ILP-QMC-weighted,0.5,5.749999999999989,0.0012381981468063,
c2,ILP-QMC-weighted,0.5,5.799999999999988,0.0014269545384859,
c2,ILP-QMC-weighted,0.5,5.849999999999989,0.001606866016349,
c2,ILP-QMC-weighted,0.5,5.899999999999988,0.0017783568310658,
c2,ILP-QMC-weighted,0.5,5.949999999999989,0.0019418319038759,
c2,ILP-QMC-weighted,0.5,5.999999999999988,0.002097677399111,
c2,ILP-QMC-weighted,0.5,6.049999999999988,0.0022462613384588,
c2,ILP-QMC-weighted,0.5,6.099999999999987,0.0023879342439085,
c2,ILP-QMC-weighted,0.5,6.149999999999988,0.0025230297985459,
c2,ILP-QMC-weighted,0.5,6.199999999999987,0.0026518655163707,
c2,ILP-QMC-weighted,0.5,6.249999999999988,0.0027747434137834,
c2,ILP-QMC-weighted,0.5,6.2999999999999865,0.0028919506768509,
c2,ILP-QMC-weighted,0.5,6.349999999999987,0.0030037603195962,
c2,ILP-QMC-weighted,0.5,6.399999999999986,0.0031104318295485,
c2,ILP-QMC-weighted,0.5,6.449999999999987,0.0032122117975958,
c2,ILP-QMC-weighted,0.5,6.499999999999986,0.0033093345299164,
c2,ILP-QMC-weighted,0.5,6.5499999999999865,0.0034020226403361,
c2,ILP-QMC-weighted,0.5,6.599999999999985,0.0034904876218835,
c2,ILP-QMC-weighted,0.5,6.649999999999986,0.0035749303968408,
c2,ILP-QMC-weighted,0.5,6.699999999999985,0.003655541844826,
c2,ILP-QMC-weighted,0.5,6.749999999999986,0.0037325033087185,
c2,ILP-QMC-weighted,0.5,6.799999999999985,0.0038059870785414,
c2,ILP-QMC-weighted,0.5,6.849999999999985,0.0038761568534839,
c2,ILP-QMC-weighted,0.5,6.899999999999984,0.003943168182479,
c2,ILP-QMC-weighted,0.5,6.949999999999985,0.0040071688838088,
c2,ILP-QMC-weighted,0.5,6.999999999999984,0.004068299444329,
c2,ILP-QMC-weighted,0.5,7.049999999999985,0.0041266933989412,
c2,ILP-QMC-weighted,0.5,7.099999999999984,0.0041824776910157,
c2,ILP-QMC-weighted,0.5,7.149999999999984,0.0042357730144688,
c2,ILP-QMC-weighted,0.5,7.199999999999983,0.0042866941382362,
c2,ILP-QMC-weighted,0.5,7.249999999999984,0.0043353502139034,
c2,ILP-QMC-weighted,0.5,7.299999999999983,0.0043818450672032,
c2,ILP-QMC-weighted,0.5,7.349999999999984,0.0044262774741632,
c2,ILP-QMC-weighted,0.5,7.399999999999983,0.004468741422599,
c2,ILP-QMC-weighted,0.5,7.449999999999983,0.0045093263596838,
c2,ILP-QMC-weighted,0.5,7.499999999999982,0.0045481174262613,
c2,ILP-QMC-weighted,0.5,7.549999999999983,0.0045851956786133,
c2,ILP-QMC-weighted,0.5,7.599999999999982,0.0046206382982809,
c2,ILP-QMC-weighted,0.5,7.649999999999983,0.004654518790601,
c2,ILP-QMC-weighted,0.5,7.699999999999981,0.0046869071725259,
c2,ILP-QMC-weighted,0.5,7.749999999999982,0.0047178701503263,
c2,ILP-QMC-weighted,0.5,7.799999999999981,0.004747471287696,
c2,ILP-QMC-weighted,0.5,7.849999999999982,0.0047757711647991,
c2,ILP-QMC-weighted,0.5,7.899999999999981,0.0048028275287661,
c2,ILP-QMC-weighted,0.5,7.949999999999981,0.0048286954360765,
c2,ILP-QMC-weighted,0.5,7.9999999999999805,0.0048534273872915,
c2,ILP-QMC-weighted,0.5,8.049999999999981,0.0048770734545788,
c2,ILP-QMC-weighted,0.5,8.09999999999998,0.0048996814023958,
c2,ILP-QMC-weighted,0.5,8.14999999999998,0.0049212968017515,
c2,ILP-QMC-weighted,0.5,8.19999999999998,0.0049419631383758,
c2,ILP-QMC-weighted,0.5,8.24999999999998,0.0049617219151336,
c2,ILP-QMC-weighted,0.5,8.29999999999998,0.004980612749029,
c2,ILP-QMC-weighted,0.5,8.34999999999998,0.0049986734630884,
c2,ILP-QMC-weighted,0.5,8.399999999999979,0.0050159401734086,
c2,ILP-QMC-weighted,0.5,8.44999999999998,0.0050324473716383,
c2,ILP-QMC-weighted,0.5,8.499999999999979,0.0050482280031483,
c2,ILP-QMC-weighted,0.5,8.54999999999998,0.0050633135411484,
c2,ILP-QMC-weighted,0.5,8.599999999999978,0.0050777340569414,
c2,ILP-QMC-weighted,0.5,8.649999999999979,0.0050915182865614,
c2,ILP-QMC-weighted,0.5,8.699999999999978,0.0051046936939789,
c2,ILP-QMC-weighted,0.5,8.749999999999979,0.0051172865310835,
c2,ILP-QMC-weighted,0.5,8.799999999999978,0.0051293218945636,
c2,ILP-QMC-weighted,0.5,8.849999999999978,0.0051408237799313,
c2,ILP-QMC-weighted,0.5,8.899999999999977,0.0051518151327858,
c2,ILP-QMC-weighted,0.5,8.949999999999978,0.0051623178974935,
c2,ILP-QMC-weighted,0.5,8.999999999999977,0.0051723530634415,
c2,ILP-QMC-weighted,0.66667,2.6,0.200769544060634,
c2,ILP-QMC-weighted,0.66667,2.65,0.1639026041036908,
c2,ILP-QMC-weighted,0.66667,2.7,0.1323522710634366,
c2,ILP-QMC-weighted,0.66667,2.75,0.1054638230676863,
c2,ILP-QMC-weighted,0.66667,2.7999999999999994,0.0826557589898513,
c2,ILP-QMC-weighted,0.66667,2.849999999999999,0.063411857326459,
c2,ILP-QMC-weighted,0.66667,2.899999999999999,0.0472737955722912,
c2,ILP-QMC-weighted,0.66667,2.949999999999999,0.0338336865130086,
c2,ILP-QMC-weighted,0.66667,2.9999999999999987,0.0227269323822536,
c2,ILP-QMC-weighted,0.66667,3.0499999999999985,0.0136263258971887,
c2,ILP-QMC-weighted,0.66667,3.0999999999999983,0.0062380777641637,
c2,ILP-QMC-weighted,0.66667,3.149999999999998,0.0002997111256064,
c2,ILP-QMC-weighted,0.66667,3.199999999999998,-0.004420903534184,
c2,ILP-QMC-weighted,0.66667,3.249999999999998,-0.0081263082659539,
c2,ILP-QMC-weighted,0.66667,3.2999999999999976,-0.0109907034670637,
c2,ILP-QMC-weighted,0.66667,3.349999999999997,-0.0131619366316089,
c2,ILP-QMC-weighted,0.66667,3.399999999999997,-0.014764127357294,
c2,ILP-QMC-weighted,0.66667,3.449999999999997,-0.0159006423449339,
c2,ILP-QMC-weighted,0.66667,3.499999999999997,-0.0166571185738391,
c2,ILP-QMC-weighted,0.66667,3.5499999999999967,-0.017104306818636,
c2,ILP-QMC-weighted,0.66667,3.5999999999999965,-0.0173006041932861,
c2,ILP-QMC-weighted,0.66667,3.649999999999997,-0.0172942259010238,
c2,ILP-QMC-weighted,0.66667,3.699999999999996,-0.0171250208239666,
c2,ILP-QMC-weighted,0.66667,3.749999999999996,-0.0168259651675413,
c2,ILP-QMC-weighted,0.66667,3.799999999999996,-0.016424380189024,
c2,ILP-QMC-weighted,0.66667,3.849999999999996,-0.0159429211677286,
c2,ILP-QMC-weighted,0.66667,3.899999999999996,-0.0154003804934417,
c2,ILP-QMC-weighted,0.66667,3.9499999999999953,-0.0148123413920666,
c2,ILP-QMC-weighted,0.66667,3.999999999999995,-0.0141917122128685,
c2,ILP-QMC-weighted,0.66667,4.049999999999995,-0.0135491652397217,
c2,ILP-QMC-weighted,0.66667,4.099999999999994,-0.0128934989688715,
c2,ILP-QMC-weighted,0.66667,4.149999999999995,-0.0122319387396965,
c2,ILP-QMC-weighted,0.66667,4.199999999999994,-0.011570387406679,
c2,ILP-QMC-weighted,0.66667,4.249999999999995,-0.0109136352539884,
c2,ILP-QMC-weighted,0.66667,4.299999999999994,-0.0102655364336836,
c2,ILP-QMC-weighted,0.66667,4.349999999999994,-0.0096291577279812,
c2,ILP-QMC-weighted,0.66667,4.399999999999993,-0.0090069042922813,
c2,ILP-QMC-weighted,0.66667,4.449999999999994,-0.0084006261479165,
c2,ILP-QMC-weighted,0.66667,4.499999999999993,-0.0078117084998012,
c2,ILP-QMC-weighted,0.66667,4.549999999999994,-0.0072411484074663,
c2,ILP-QMC-weighted,0.66667,4.5999999999999925,-0.0066896199035566,
c2,ILP-QMC-weighted,0.66667,4.649999999999993,-0.0061575293052138,
c2,ILP-QMC-weighted,0.66667,4.699999999999992,-0.005645062181534,
c2,ILP-QMC-weighted,0.66667,4.749999999999993,-0.0051522232098184,
c2,ILP-QMC-weighted,0.66667,4.799999999999992,-0.0046788699634809,
c2,ILP-QMC-weighted,0.66667,4.8499999999999925,-0.0042247415169791,
c2,ILP-QMC-weighted,0.66667,4.899999999999992,-0.0037894826216788,
c2,ILP-QMC-weighted,0.66667,4.949999999999992,-0.0033726640960285,
c2,ILP-QMC-weighted,0.66667,4.999999999999991,-0.0029737999801584,
c2,ILP-QMC-weighted,0.66667,5.049999999999992,-0.002592361926009,
c2,ILP-QMC-weighted,0.66667,5.099999999999991,-0.0022277912267085,
c2,ILP-QMC-weighted,0.66667,5.149999999999992,-0.0018795088316139,
c2,ILP-QMC-weighted,0.66667,5.19999999999999,-0.0015469236442262,
c2,ILP-QMC-weighted,0.66667,5.249999999999991,-0.0012294393582017,
c2,ILP-QMC-weighted,0.66667,5.29999999999999,-0.000926460050449,
c2,ILP-QMC-weighted,0.66667,5.349999999999991,-0.0006373947193409,
c2,ILP-QMC-weighted,0.66667,5.39999999999999,-0.0003616609293262,
c2,ILP-QMC-weighted,0.66667,5.44999999999999,-9.86877002837616e-05,
c2,ILP-QMC-weighted,0.66667,5.499999999999989,0.0001520822398761,
c2,ILP-QMC-weighted,0.66667,5.54999999999999,0.0003911907378064,
c2,ILP-QMC-weighted,0.66667,5.599999999999989,0.0006191629457283,
c2,ILP-QMC-weighted,0.66667,5.64999999999999,0.0008365064265758,
c2,ILP-QMC-weighted,0.66667,5.699999999999989,0.001043710569994,
c2,ILP-QMC-weighted,0.66667,5.749999999999989,0.0012412462651489,
c2,ILP-QMC-weighted,0.66667,5.799999999999988,0.0014295657844538,
c2,ILP-QMC-weighted,0.66667,5.849999999999989,0.0016091028391489,
c2,ILP-QMC-weighted,0.66667,5.899999999999988,0.0017802727736562,
c2,ILP-QMC-weighted,0.66667,5.949999999999989,0.0019434728707308,
c2,ILP-QMC-weighted,0.66667,5.999999999999988,0.002099082743781,
c2,ILP-QMC-weighted,0.66667,6.049999999999988,0.002247464796504,
c2,ILP-QMC-weighted,0.66667,6.099999999999987,0.0023889647331563,
c2,ILP-QMC-weighted,0.66667,6.149999999999988,0.002523912105584,
c2,ILP-QMC-weighted,0.66667,6.199999999999987,0.0026526208853514,
c2,ILP-QMC-weighted,0.66667,6.249999999999988,0.0027753900514859,
c2,ILP-QMC-weighted,0.66667,6.2999999999999865,0.0028925041858665,
c2,ILP-QMC-weighted,0.66667,6.349999999999987,0.003004234069869,
c2,ILP-QMC-weighted,0.66667,6.399999999999986,0.003110837277009,
c2,ILP-QMC-weighted,0.66667,6.449999999999987,0.0032125587574363,
c2,ILP-QMC-weighted,0.66667,6.499999999999986,0.0033096314109313,
c2,ILP-QMC-weighted,0.66667,6.5499999999999865,0.0034022766458638,
c2,ILP-QMC-weighted,0.66667,6.599999999999985,0.0034907049221208,
c2,ILP-QMC-weighted,0.66667,6.649999999999986,0.0035751162765862,
c2,ILP-QMC-weighted,0.66667,6.699999999999985,0.0036557008301487,
c2,ILP-QMC-weighted,0.66667,6.749999999999986,0.0037326392755607,
c2,ILP-QMC-weighted,0.66667,6.799999999999985,0.0038061033458109,
c2,ILP-QMC-weighted,0.66667,6.849999999999985,0.0038762562628633,
c2,ILP-QMC-weighted,0.66667,6.899999999999984,0.0039432531668239,
c2,ILP-QMC-weighted,0.66667,6.949999999999985,0.0040072415257839,
c2,ILP-QMC-weighted,0.66667,6.999999999999984,0.0040683615266585,
c2,ILP-QMC-weighted,0.66667,7.049999999999985,0.0041267464474783,
c2,ILP-QMC-weighted,0.66667,7.099999999999984,0.004182523011651,
c2,ILP-QMC-weighted,0.66667,7.149999999999984,0.0042358117247713,
c2,ILP-QMC-weighted,0.66667,7.199999999999983,0.0042867271945512,
c2,ILP-QMC-weighted,0.66667,7.249999999999984,0.0043353784345612,
c2,ILP-QMC-weighted,0.66667,7.299999999999983,0.0043818691524259,
c2,ILP-QMC-weighted,0.66667,7.349999999999984,0.0044262980230884,
c2,ILP-QMC-weighted,0.66667,7.399999999999983,0.0044687589478638,
c2,ILP-QMC-weighted,0.66667,7.449999999999983,0.0045093412999133,
c2,ILP-QMC-weighted,0.66667,7.499999999999982,0.004548130156766,
c2,ILP-QMC-weighted,0.66667,7.549999999999983,0.0045852065205282,
c2,ILP-QMC-weighted,0.66667,7.599999999999982,0.0046206475264014,
c2,ILP-QMC-weighted,0.66667,7.649999999999983,0.0046545266400661,
c2,ILP-QMC-weighted,0.66667,7.699999999999981,0.0046869138445533,
c2,ILP-QMC-weighted,0.66667,7.749999999999982,0.0047178758171089,
c2,ILP-QMC-weighted,0.66667,7.799999999999981,0.0047474760965835,
c2,ILP-QMC-weighted,0.66667,7.849999999999982,0.0047757752418959,
c2,ILP-QMC-weighted,0.66667,7.899999999999981,0.0048028309819985,
c2,ILP-QMC-weighted,0.66667,7.949999999999981,0.0048286983578265,
c2,ILP-QMC-weighted,0.66667,7.9999999999999805,0.0048534298566389,
c2,ILP-QMC-weighted,0.66667,8.049999999999981,0.004877075539226,
c2,ILP-QMC-weighted,0.66667,8.09999999999998,0.004899683160306,
c2,ILP-QMC-weighted,0.66667,8.14999999999998,0.0049212982825315,
c2,ILP-QMC-weighted,0.66667,8.19999999999998,0.0049419643844563,
c2,ILP-QMC-weighted,0.66667,8.24999999999998,0.0049617229627711,
c2,ILP-QMC-weighted,0.66667,8.29999999999998,0.0049806136291588,
c2,ILP-QMC-weighted,0.66667,8.34999999999998,0.0049986742020484,
c2,ILP-QMC-weighted,0.66667,8.399999999999979,0.005015940793581,
c2,ILP-QMC-weighted,0.66667,8.44999999999998,0.0050324478920158,
c2,ILP-QMC-weighted,0.66667,8.499999999999979,0.0050482284398061,
c2,ILP-QMC-weighted,0.66667,8.54999999999998,0.005063313907649,
c2,ILP-QMC-weighted,0.66667,8.599999999999978,0.0050777343646908,
c2,ILP-QMC-weighted,0.66667,8.649999999999979,0.0050915185451483,
c2,ILP-QMC-weighted,0.66667,8.699999999999978,0.0051046939114662,
c2,ILP-QMC-weighted,0.66667,8.749999999999979,0.0051172867142437,
c2,ILP-QMC-weighted,0.66667,8.799999999999978,0.0051293220491057,
c2,ILP-QMC-weighted,0.66667,8.849999999999978,0.0051408239106711,
c2,ILP-QMC-weighted,0.66667,8.899999999999977,0.005151815243809,
c2,ILP-QMC-weighted,0.66667,8.949999999999978,0.0051623179923012,
c2,ILP-QMC-weighted,0.66667,8.999999999999977,0.005172353145066,

